Establishing HZ43 A, Sirius B, and RX J185635-3754 as soft X-ray standards: a cross-calibration between the Chandra LETG+HRC-S, the EUVE spectrometer, and the ROSAT PSPC

The absolute calibration of space-borne instruments in the soft X-ray regime rests strongly on model spectra of hot white dwarfs. We analyze the Chandra LETG+HRC-S observations of the white dwarfs HZ43 A and Sirius B and of the neutron star RX J185635-3754 in order to resolve current uncertainties in the soft X-ray spectral fluxes and photospheric parameters of the three stars. We have obtained improved parameters for which fit the observations from the optical to the soft X-ray regime. Our approach allows us to quote their absolute spectral fluxes at selected wavelengths which may aid the calibration of other space-borne instruments.

==> table_A1.dat <==
***************************************************************************************
* Table A1:
* Area correction function and corrected effective areas for the Chandra LETG+HRCS
* derived from fits to HZ43 A, Sirius B, and RXJ1856-37 with log g (HZ43) = 7.90.
* A_neg and A_pos are the effective areas obtained by multiplying the effective area of
* the November 2004 release with the functions alpha_neg and alpha_pos.
*
* Parameters:
*             T_eff     log g         (R/d)^2                 N_H
* HZ43 A      51126 K   7.90          3.011E-23               8.91E17 cm^-2
* Sirius B    24923 K   8.60          4.877E-21               4.94E17 cm^-2
*
*             kT_1      (R/d)_1       kT_2      (R/d)_2       N_H
* RXJ1856-37  62.83 eV  0.0378 km/pc  32.26 eV  0.1371 km/pc  1.10E20 cm^-2
*
***************************************************************************************
*
* Lambda    alpha_neg    alpha_pos     alpha        A_neg         A_pos          A
*  (A)                                              (cm^2)        (cm^2)       (cm^2)
* Follow 243 lines including three empty lines which separate the neg/pos dispersion
* selection
  40.5000   1.0025E+00   9.8948E-01   9.9681E-01   2.1780E+00   1.8618E+00   4.0413E+00
  41.0000   1.0210E+00   9.0427E-01   9.6722E-01   1.6933E+00   1.2963E+00   2.9908E+00
  41.5000   1.0023E+00   9.2055E-01   9.6462E-01   1.6902E+00   1.3384E+00   3.0291E+00
  42.0000   1.0522E+00   9.0404E-01   9.8397E-01   1.3917E+00   1.0295E+00   2.4219E+00
  42.5000   1.0364E+00   9.3639E-01   9.9063E-01   2.2634E+00   1.7440E+00   4.0085E+00
  43.0000   1.0207E+00   9.2562E-01   9.7705E-01   4.4959E+00   3.4144E+00   7.9078E+00
  43.5000   8.9255E-01   9.2461E-01   9.0712E-01   6.0588E+00   5.1765E+00   1.1236E+01
  44.0000   8.7691E-01   9.2708E-01   8.9971E-01   1.1632E+01   1.0118E+01   2.1753E+01
  44.5000   8.7473E-01   8.7640E-01   8.7541E-01   1.1538E+01   9.5884E+00   2.1125E+01
  45.0000   8.9638E-01   8.6065E-01   8.8014E-01   1.1673E+01   9.4037E+00   2.1078E+01
  45.5000   8.9922E-01   8.5905E-01   8.8099E-01   1.1654E+01   9.3642E+00   2.1021E+01
  46.0000   8.7506E-01   8.6413E-01   8.7015E-01   1.1277E+01   9.3720E+00   2.0651E+01
  46.5000   8.6096E-01   8.7293E-01   8.6642E-01   1.1052E+01   9.3434E+00   2.0396E+01
  47.0000   8.5552E-01   8.7158E-01   8.6286E-01   1.0953E+01   9.1973E+00   2.0153E+01
  47.5000   8.5223E-01   8.6459E-01   8.5789E-01   1.0766E+01   8.9737E+00   1.9742E+01
  48.0000   8.5291E-01   8.3315E-01   8.4427E-01   1.0686E+01   8.4457E+00   1.9136E+01
  48.5000   8.3873E-01   8.4935E-01   8.5892E-01   1.0544E+01   8.4305E+00   1.9323E+01

  49.0000   8.5101E-01   8.4270E-01   8.5098E-01   1.0862E+01   8.3031E+00   8.3847E+00
  49.5000   8.5000E-01   8.3101E-01   8.3101E-01   1.1070E+01   8.2086E+00   8.2086E+00
  50.0000   7.8808E-01   8.0063E-01   8.0063E-01   1.0249E+01   7.9429E+00   7.9429E+00
  50.5000   6.6600E-01   8.0225E-01   8.0225E-01   8.5871E+00   7.9431E+00   7.9431E+00
  51.0000   5.2910E-01   8.2637E-01   8.2637E-01   6.7658E+00   8.0730E+00   8.0730E+00
  51.5000   4.0347E-01   8.4134E-01   8.4134E-01   5.1177E+00   8.0228E+00   8.0228E+00
  52.0000   2.3341E-01   8.3857E-01   8.3857E-01   2.9343E+00   7.8026E+00   7.8026E+00
  52.5000   8.5517E-02   8.2139E-01   8.2139E-01   1.0651E+00   7.6341E+00   7.6341E+00
  53.0000   7.1447E-04   8.0302E-01   8.0302E-01   8.6870E-03   7.4908E+00   7.4908E+00
  53.5000  -3.9259E-03   7.9010E-01   7.9010E-01  -4.5558E-02   7.3422E+00   7.3422E+00
  54.0000  -4.7070E-03   7.6980E-01   7.6980E-01  -5.1919E-02   7.1082E+00   7.1082E+00
  54.5000   7.2358E-02   7.6391E-01   7.6391E-01   7.5461E-01   6.9852E+00   6.9852E+00
  55.0000   1.9961E-01   7.6158E-01   7.6158E-01   1.9587E+00   6.8936E+00   6.8936E+00
  55.5000   3.8515E-01   7.8763E-01   7.8763E-01   3.5349E+00   7.0746E+00   7.0746E+00
  56.0000   5.3089E-01   7.8859E-01   7.8859E-01   4.6357E+00   6.9883E+00   6.9883E+00
  56.5000   7.1249E-01   8.0439E-01   8.0439E-01   6.0740E+00   7.0006E+00   7.0006E+00
  57.0000   8.2534E-01   7.9999E-01   7.9999E-01   6.8533E+00   6.8183E+00   6.8183E+00
  57.5000   8.6875E-01   8.0147E-01   8.0147E-01   7.0356E+00   6.6960E+00   6.6960E+00
  58.0000   8.3399E-01   7.8190E-01   8.0065E-01   6.6087E+00   6.4155E+00   6.5693E+00

  58.5000   8.1270E-01   7.6671E-01   8.0925E-01   6.3148E+00   6.1914E+00   6.2880E+00
  59.0000   8.3213E-01   7.7936E-01   8.3213E-01   6.3583E+00   6.2127E+00   6.3583E+00
  59.5000   8.2507E-01   8.4557E-01   8.2507E-01   6.2262E+00   6.6814E+00   6.2262E+00
  60.0000   8.0683E-01   9.0465E-01   8.0683E-01   6.0648E+00   7.1085E+00   6.0648E+00
  60.5000   7.8171E-01   8.4485E-01   7.8171E-01   5.8512E+00   6.6123E+00   5.8512E+00
  61.0000   7.7075E-01   7.0529E-01   7.7075E-01   5.7334E+00   5.5056E+00   5.7334E+00
  61.5000   7.7942E-01   5.4051E-01   7.7942E-01   5.7680E+00   4.2019E+00   5.7680E+00
  62.0000   7.8479E-01   3.9628E-01   7.8479E-01   5.7759E+00   3.0760E+00   5.7759E+00
  62.5000   7.9177E-01   2.1232E-01   7.9177E-01   5.7794E+00   1.6641E+00   5.7794E+00
  63.0000   7.8047E-01   6.6623E-02   7.8047E-01   5.6474E+00   5.2799E-01   5.6474E+00
  63.5000   7.8292E-01  -1.0806E-02   7.8292E-01   5.6100E+00  -8.6581E-02   5.6100E+00
  64.0000   7.7297E-01  -5.9514E-03   7.7297E-01   5.4653E+00  -4.8195E-02   5.4653E+00
  64.5000   7.6540E-01   4.4128E-02   7.6540E-01   5.3248E+00   3.5891E-01   5.3248E+00
  65.0000   7.6518E-01   1.6158E-01   7.6518E-01   5.2314E+00   1.2987E+00   5.2314E+00
  65.5000   7.8476E-01   3.2024E-01   7.8476E-01   5.2667E+00   2.5311E+00   5.2667E+00
  66.0000   7.9962E-01   4.6266E-01   7.9962E-01   5.2579E+00   3.5891E+00   5.2579E+00
  66.5000   7.9790E-01   5.8263E-01   7.9790E-01   5.1413E+00   4.4392E+00   5.1413E+00
  67.0000   7.9078E-01   6.6783E-01   7.9078E-01   5.0179E+00   4.9942E+00   5.0179E+00
  67.5000   7.9340E-01   7.2096E-01   7.9340E-01   4.9837E+00   5.2923E+00   4.9837E+00
  68.0000   7.9660E-01   7.3638E-01   7.9660E-01   4.9552E+00   5.3093E+00   4.9552E+00
  68.5000   7.9168E-01   7.3726E-01   7.9168E-01   4.8882E+00   5.2707E+00   4.8882E+00
  69.0000   7.9533E-01   7.3131E-01   7.9533E-01   4.8983E+00   5.1819E+00   4.8983E+00
  69.5000   8.0508E-01   7.3762E-01   7.9102E-01   4.9175E+00   5.1772E+00   4.8317E+00

  70.0000   8.0328E-01   7.3472E-01   7.8167E-01   4.8481E+00   5.1022E+00   1.0146E+01
  70.5000   8.0418E-01   7.4605E-01   7.7307E-01   4.7815E+00   5.1107E+00   9.8924E+00
  71.0000   8.1151E-01   7.4607E-01   7.7651E-01   4.7559E+00   5.0486E+00   9.8053E+00
  71.5000   8.2392E-01   7.5074E-01   7.8482E-01   4.7638E+00   4.9817E+00   9.7456E+00
  72.0000   8.3466E-01   7.6295E-01   7.9647E-01   4.7613E+00   4.9587E+00   9.7200E+00
  72.5000   8.3197E-01   7.6622E-01   7.9713E-01   4.6913E+00   4.8964E+00   9.5888E+00
  73.0000   8.3471E-01   7.8563E-01   8.0878E-01   4.6439E+00   4.9057E+00   9.5500E+00
  73.5000   8.2905E-01   7.9827E-01   8.1280E-01   4.5785E+00   4.8852E+00   9.4628E+00
  74.0000   8.2883E-01   8.0330E-01   8.1547E-01   4.5277E+00   4.8461E+00   9.3742E+00
  74.5000   8.4149E-01   8.1541E-01   8.2789E-01   4.5323E+00   4.8509E+00   9.3843E+00
  75.0000   8.3479E-01   8.1884E-01   8.2648E-01   4.4387E+00   4.7899E+00   9.2292E+00
  75.5000   8.4336E-01   8.3814E-01   8.4064E-01   4.4331E+00   4.8482E+00   9.2814E+00
  76.0000   8.7239E-01   8.4979E-01   8.6039E-01   4.4956E+00   4.8881E+00   9.3829E+00
  76.5000   8.9537E-01   8.5677E-01   8.7501E-01   4.5051E+00   4.8743E+00   9.3808E+00
  77.0000   8.7935E-01   8.5590E-01   8.6698E-01   4.4027E+00   4.8186E+00   9.2218E+00
  77.5000   8.5894E-01   8.4339E-01   8.5076E-01   4.2637E+00   4.6970E+00   8.9612E+00
  78.0000   8.6124E-01   8.4135E-01   8.5073E-01   4.2318E+00   4.6358E+00   8.8677E+00
  78.5000   8.7922E-01   8.4234E-01   8.5977E-01   4.2603E+00   4.5750E+00   8.8357E+00
  79.0000   8.8492E-01   8.5490E-01   8.6918E-01   4.2354E+00   4.5731E+00   8.8096E+00
  79.5000   9.0379E-01   8.6284E-01   8.8231E-01   4.2503E+00   4.5282E+00   8.7796E+00
  80.0000   9.1533E-01   8.8199E-01   8.9791E-01   4.2296E+00   4.5247E+00   8.7555E+00
  80.5000   9.2992E-01   8.9515E-01   9.1169E-01   4.2319E+00   4.5251E+00   8.7576E+00
  81.0000   9.3711E-01   9.2110E-01   9.2875E-01   4.2137E+00   4.5877E+00   8.8019E+00
  81.5000   9.5125E-01   9.2562E-01   9.3782E-01   4.2238E+00   4.5368E+00   8.7608E+00
  82.0000   9.4855E-01   9.4318E-01   9.4575E-01   4.1656E+00   4.5597E+00   8.7255E+00
  82.5000   9.6453E-01   9.4726E-01   9.5555E-01   4.1878E+00   4.5119E+00   8.7002E+00
  83.0000   9.7597E-01   9.6497E-01   9.7027E-01   4.1947E+00   4.5349E+00   8.7300E+00
  83.5000   9.9317E-01   9.6698E-01   9.7954E-01   4.2247E+00   4.4873E+00   8.7123E+00
  84.0000   9.9364E-01   9.6831E-01   9.8045E-01   4.1881E+00   4.4391E+00   8.6272E+00
  84.5000   1.0023E+00   9.7796E-01   9.8962E-01   4.1726E+00   4.4291E+00   8.6018E+00
  85.0000   1.0018E+00   9.8597E-01   9.9353E-01   4.1344E+00   4.4234E+00   8.5577E+00
  85.5000   9.9597E-01   9.8077E-01   9.8810E-01   4.0762E+00   4.3569E+00   8.4335E+00
  86.0000   1.0023E+00   9.8434E-01   9.9301E-01   4.0724E+00   4.3333E+00   8.4061E+00
  86.5000   1.0233E+00   9.8439E-01   1.0031E+00   4.1268E+00   4.3048E+00   8.4321E+00
  87.0000   1.0381E+00   9.9978E-01   1.0182E+00   4.1609E+00   4.3387E+00   8.4995E+00
  87.5000   1.0305E+00   1.0016E+00   1.0155E+00   4.1143E+00   4.3237E+00   8.4382E+00
  88.0000   1.0319E+00   1.0109E+00   1.0211E+00   4.1142E+00   4.3467E+00   8.4616E+00
  88.5000   1.0332E+00   1.0235E+00   1.0283E+00   4.1133E+00   4.3784E+00   8.4925E+00
  89.0000   1.0403E+00   1.0252E+00   1.0327E+00   4.1286E+00   4.3468E+00   8.4769E+00
  89.5000   1.0258E+00   1.0305E+00   1.0284E+00   4.0559E+00   4.3426E+00   8.3997E+00
  90.0000   1.0270E+00   1.0259E+00   1.0266E+00   4.0516E+00   4.3207E+00   8.3736E+00
  90.5000   1.0295E+00   1.0305E+00   1.0301E+00   4.0802E+00   4.3312E+00   8.4119E+00
  91.0000   1.0243E+00   1.0164E+00   1.0203E+00   4.0934E+00   4.2645E+00   8.3580E+00
  91.5000   1.0157E+00   1.0156E+00   1.0157E+00   4.0685E+00   4.2480E+00   8.3165E+00
  92.0000   1.0117E+00   1.0201E+00   1.0160E+00   4.0478E+00   4.2394E+00   8.2872E+00
  92.5000   1.0218E+00   1.0334E+00   1.0277E+00   4.0713E+00   4.2522E+00   8.3235E+00
  93.0000   1.0182E+00   1.0464E+00   1.0325E+00   4.0149E+00   4.2309E+00   8.2456E+00
  93.5000   1.0042E+00   1.0439E+00   1.0242E+00   3.9098E+00   4.1356E+00   8.0451E+00
  94.0000   1.0039E+00   1.0380E+00   1.0211E+00   3.8604E+00   4.0287E+00   7.8894E+00
  94.5000   9.9592E-01   1.0117E+00   1.0038E+00   3.7838E+00   3.8476E+00   7.6315E+00
  95.0000   9.8042E-01   9.9656E-01   9.8848E-01   3.6580E+00   3.7084E+00   7.3664E+00
  95.5000   9.6487E-01   9.8406E-01   9.7446E-01   3.5360E+00   3.5907E+00   7.1268E+00
  96.0000   9.5904E-01   9.8134E-01   9.7018E-01   3.4629E+00   3.5181E+00   6.9812E+00
  96.5000   9.6433E-01   9.7118E-01   9.6773E-01   3.4237E+00   3.4130E+00   6.8366E+00
  97.0000   9.5775E-01   9.7084E-01   9.6425E-01   3.3457E+00   3.3539E+00   6.6995E+00
  97.5000   9.5304E-01   9.7540E-01   9.6416E-01   3.2925E+00   3.3314E+00   6.6239E+00
  98.0000   9.4929E-01   9.7417E-01   9.6166E-01   3.2360E+00   3.2778E+00   6.5138E+00
  98.5000   9.4328E-01   9.7129E-01   9.5721E-01   3.1701E+00   3.2231E+00   6.3932E+00
  99.0000   9.4181E-01   9.6007E-01   9.5088E-01   3.1271E+00   3.1582E+00   6.2852E+00
  99.5000   9.4795E-01   9.6079E-01   9.5434E-01   3.1112E+00   3.1290E+00   6.2403E+00
 100.0000   9.5092E-01   9.5294E-01   9.5199E-01   3.0916E+00   3.0725E+00   6.1644E+00
 100.5000   9.5038E-01   9.5037E-01   9.5045E-01   3.0714E+00   3.0410E+00   6.1129E+00
 101.0000   9.5149E-01   9.5414E-01   9.5288E-01   3.0581E+00   3.0283E+00   6.0868E+00
 101.5000   9.6635E-01   9.5589E-01   9.6127E-01   3.0815E+00   3.0083E+00   6.0905E+00
 102.0000   9.8305E-01   9.6726E-01   9.7530E-01   3.1073E+00   3.0253E+00   6.1332E+00
 102.5000   9.8537E-01   9.7235E-01   9.7899E-01   3.0897E+00   3.0220E+00   6.1122E+00
 103.0000   9.8147E-01   9.8381E-01   9.8267E-01   3.0555E+00   3.0363E+00   6.0919E+00
 103.5000   9.7573E-01   9.8692E-01   9.8135E-01   3.0265E+00   3.0330E+00   6.0597E+00
 104.0000   9.6946E-01   9.8981E-01   9.7964E-01   3.0013E+00   3.0315E+00   6.0331E+00
 104.5000   9.6374E-01   9.8283E-01   9.7324E-01   2.9730E+00   3.0023E+00   5.9752E+00
 105.0000   9.5110E-01   9.7859E-01   9.6479E-01   2.9251E+00   2.9927E+00   5.9178E+00
 105.5000   9.5681E-01   9.7250E-01   9.6470E-01   2.9469E+00   2.9873E+00   5.9346E+00
 106.0000   9.4460E-01   9.6771E-01   9.5619E-01   2.9189E+00   2.9768E+00   5.8961E+00
 106.5000   9.4534E-01   9.5897E-01   9.5218E-01   2.9296E+00   2.9493E+00   5.8792E+00
 107.0000   9.3778E-01   9.5600E-01   9.4685E-01   2.9039E+00   2.9375E+00   5.8414E+00
 107.5000   9.4523E-01   9.4685E-01   9.4605E-01   2.9133E+00   2.8996E+00   5.8130E+00
 108.0000   9.4547E-01   9.3273E-01   9.3916E-01   2.9014E+00   2.8409E+00   5.7426E+00
 108.5000   9.4384E-01   9.2217E-01   9.3309E-01   2.8760E+00   2.7955E+00   5.6718E+00
 109.0000   9.4744E-01   9.3042E-01   9.3900E-01   2.8634E+00   2.8073E+00   5.6710E+00
 109.5000   9.4548E-01   9.3591E-01   9.4072E-01   2.8379E+00   2.8127E+00   5.6508E+00
 110.0000   9.3574E-01   9.3236E-01   9.3407E-01   2.7993E+00   2.7990E+00   5.5985E+00
 110.5000   9.2383E-01   9.1943E-01   9.2168E-01   2.7706E+00   2.7544E+00   5.5253E+00
 111.0000   9.1773E-01   9.0943E-01   9.1368E-01   2.7595E+00   2.7168E+00   5.4768E+00
 111.5000   9.2060E-01   9.0280E-01   9.1193E-01   2.7720E+00   2.6906E+00   5.4637E+00
 112.0000   9.1864E-01   9.0565E-01   9.1235E-01   2.7591E+00   2.6882E+00   5.4483E+00
 112.5000   9.2555E-01   9.1513E-01   9.2055E-01   2.7708E+00   2.7058E+00   5.4777E+00
 113.0000   9.2815E-01   9.2446E-01   9.2641E-01   2.7708E+00   2.7324E+00   5.5037E+00
 113.5000   9.2970E-01   9.3368E-01   9.3178E-01   2.7705E+00   2.7600E+00   5.5311E+00
 114.0000   9.3018E-01   9.4117E-01   9.3570E-01   2.7594E+00   2.7845E+00   5.5441E+00
 114.5000   9.3778E-01   9.4831E-01   9.4303E-01   2.7591E+00   2.7993E+00   5.5583E+00
 115.0000   9.4294E-01   9.4280E-01   9.4286E-01   2.7668E+00   2.7724E+00   5.5392E+00
 115.5000   9.3884E-01   9.3469E-01   9.3676E-01   2.7561E+00   2.7440E+00   5.5000E+00
 116.0000   9.2961E-01   9.2947E-01   9.2952E-01   2.7394E+00   2.7157E+00   5.4549E+00
 116.5000   9.2591E-01   9.2844E-01   9.2715E-01   2.7414E+00   2.7000E+00   5.4414E+00
 117.0000   9.2233E-01   9.2831E-01   9.2530E-01   2.7473E+00   2.6856E+00   5.4331E+00
 117.5000   9.1967E-01   9.2107E-01   9.2038E-01   2.7307E+00   2.6447E+00   5.3754E+00
 118.0000   9.1976E-01   9.2706E-01   9.2342E-01   2.7098E+00   2.6359E+00   5.3461E+00
 118.5000   9.2664E-01   9.2950E-01   9.2808E-01   2.7108E+00   2.6280E+00   5.3390E+00
 119.0000   9.2744E-01   9.3896E-01   9.3319E-01   2.6993E+00   2.6382E+00   5.3380E+00
 119.5000   9.2885E-01   9.2986E-01   9.2938E-01   2.6634E+00   2.5756E+00   5.2393E+00
 120.0000   9.3708E-01   9.2876E-01   9.3305E-01   2.6394E+00   2.5205E+00   5.1601E+00
 120.5000   9.4338E-01   9.2894E-01   9.3630E-01   2.6133E+00   2.4595E+00   5.0726E+00
 121.0000   9.4494E-01   9.3462E-01   9.3988E-01   2.5735E+00   2.4221E+00   4.9955E+00
 121.5000   9.3529E-01   9.4374E-01   9.3939E-01   2.4954E+00   2.3873E+00   4.8826E+00
 122.0000   9.3341E-01   9.4530E-01   9.3915E-01   2.4096E+00   2.2907E+00   4.7002E+00
 122.5000   9.3911E-01   9.4525E-01   9.4209E-01   2.3349E+00   2.1848E+00   4.5198E+00
 123.0000   9.3717E-01   9.4125E-01   9.3910E-01   2.2400E+00   2.0710E+00   4.3109E+00
 123.5000   9.2989E-01   9.4462E-01   9.3686E-01   2.1363E+00   1.9792E+00   4.1152E+00
 124.0000   9.1972E-01   9.4661E-01   9.3252E-01   2.0317E+00   1.8922E+00   3.9239E+00
 124.5000   9.1835E-01   9.3377E-01   9.2567E-01   1.9592E+00   1.8003E+00   3.7595E+00
 125.0000   9.2312E-01   9.1333E-01   9.1847E-01   1.8968E+00   1.7018E+00   3.5986E+00
 125.5000   9.1875E-01   8.9949E-01   9.0961E-01   1.8288E+00   1.6327E+00   3.4617E+00
 126.0000   9.1584E-01   8.9201E-01   9.0457E-01   1.7781E+00   1.5802E+00   3.3587E+00
 126.5000   9.0688E-01   8.8453E-01   8.9636E-01   1.7253E+00   1.5287E+00   3.2545E+00
 127.0000   9.0652E-01   8.8082E-01   8.9438E-01   1.7066E+00   1.4927E+00   3.1994E+00
 127.5000   9.0713E-01   8.8519E-01   8.9677E-01   1.6881E+00   1.4732E+00   3.1613E+00
 128.0000   9.0920E-01   8.9235E-01   9.0129E-01   1.6624E+00   1.4615E+00   3.1241E+00
 128.5000   9.1051E-01   8.9208E-01   9.0184E-01   1.6388E+00   1.4451E+00   3.0841E+00
 129.0000   9.1034E-01   8.8951E-01   9.0061E-01   1.6187E+00   1.4230E+00   3.0422E+00
 129.5000   9.2128E-01   8.9312E-01   9.0800E-01   1.6253E+00   1.4144E+00   3.0399E+00
 130.0000   9.3521E-01   9.0001E-01   9.1883E-01   1.6408E+00   1.4143E+00   3.0560E+00
 130.5000   9.3520E-01   9.0191E-01   9.1970E-01   1.6368E+00   1.4104E+00   3.0479E+00
 131.0000   9.2783E-01   8.9781E-01   9.1398E-01   1.6424E+00   1.4114E+00   3.0546E+00
 131.5000   9.2060E-01   8.9198E-01   9.0724E-01   1.6500E+00   1.4149E+00   3.0652E+00
 132.0000   9.1846E-01   8.8658E-01   9.0355E-01   1.6629E+00   1.4142E+00   3.0772E+00
 132.5000   9.0654E-01   8.8179E-01   8.9491E-01   1.6475E+00   1.4042E+00   3.0515E+00
 133.0000   8.9596E-01   8.7953E-01   8.8832E-01   1.6395E+00   1.3993E+00   3.0388E+00
 133.5000   8.9581E-01   8.8660E-01   8.9154E-01   1.6588E+00   1.4107E+00   3.0694E+00
 134.0000   8.9441E-01   8.8611E-01   8.9070E-01   1.6779E+00   1.4098E+00   3.0880E+00
 134.5000   8.8641E-01   8.7766E-01   8.8249E-01   1.6786E+00   1.3955E+00   3.0743E+00
 135.0000   8.8048E-01   8.7374E-01   8.7756E-01   1.6738E+00   1.3847E+00   3.0590E+00
 135.5000   8.8478E-01   8.7559E-01   8.8060E-01   1.6842E+00   1.3845E+00   3.0687E+00
 136.0000   8.9442E-01   8.9642E-01   8.9538E-01   1.7076E+00   1.4121E+00   3.1199E+00
 136.5000   9.0545E-01   9.0099E-01   9.0347E-01   1.7320E+00   1.4075E+00   3.1396E+00
 137.0000   9.1860E-01   9.1859E-01   9.1873E-01   1.7635E+00   1.4284E+00   3.1923E+00
 137.5000   9.2507E-01   9.1335E-01   9.1990E-01   1.7785E+00   1.4164E+00   3.1952E+00
 138.0000   9.1726E-01   9.1141E-01   9.1470E-01   1.7718E+00   1.4141E+00   3.1860E+00
 138.5000   9.1166E-01   9.0138E-01   9.0703E-01   1.7741E+00   1.4025E+00   3.1764E+00
 139.0000   9.0183E-01   9.0486E-01   9.0318E-01   1.7657E+00   1.4097E+00   3.1754E+00
 139.5000   9.0452E-01   9.1136E-01   9.0758E-01   1.7771E+00   1.4186E+00   3.1958E+00
 140.0000   9.0089E-01   9.0959E-01   9.0477E-01   1.7720E+00   1.4118E+00   3.1840E+00
 140.5000   9.0534E-01   9.0341E-01   9.0443E-01   1.7796E+00   1.3960E+00   3.1754E+00
 141.0000   9.1189E-01   9.0492E-01   9.0876E-01   1.7863E+00   1.3987E+00   3.1848E+00
 141.5000   9.1936E-01   9.1110E-01   9.1567E-01   1.7997E+00   1.4049E+00   3.2045E+00
 142.0000   9.1532E-01   9.1285E-01   9.1423E-01   1.7883E+00   1.4005E+00   3.1888E+00
 142.5000   9.0938E-01   9.1593E-01   9.1223E-01   1.7686E+00   1.3994E+00   3.1679E+00
 143.0000   9.1046E-01   9.1529E-01   9.1268E-01   1.7558E+00   1.3877E+00   3.1439E+00
 143.5000   9.1282E-01   9.1482E-01   9.1384E-01   1.7463E+00   1.3774E+00   3.1242E+00
 144.0000   9.1019E-01   9.0851E-01   9.0965E-01   1.7302E+00   1.3610E+00   3.0918E+00
 144.5000   9.0834E-01   9.0756E-01   9.0810E-01   1.7184E+00   1.3489E+00   3.0677E+00
 145.0000   9.2801E-01   9.0885E-01   9.1973E-01   1.7373E+00   1.3354E+00   3.0733E+00
 145.5000   9.4702E-01   9.0586E-01   9.2913E-01   1.7563E+00   1.3137E+00   3.0706E+00
 146.0000   9.4831E-01   9.0592E-01   9.2991E-01   1.7471E+00   1.2929E+00   3.0403E+00
 146.5000   9.4163E-01   9.0489E-01   9.2584E-01   1.7251E+00   1.2758E+00   3.0015E+00
 147.0000   9.3862E-01   9.1150E-01   9.2715E-01   1.7089E+00   1.2709E+00   2.9808E+00
 147.5000   9.4631E-01   9.0483E-01   9.2869E-01   1.7133E+00   1.2469E+00   2.9611E+00
 148.0000   9.4731E-01   9.1397E-01   9.3316E-01   1.7099E+00   1.2485E+00   2.9590E+00
 148.5000   9.4773E-01   9.1125E-01   9.3214E-01   1.7050E+00   1.2360E+00   2.9413E+00
 149.0000   9.4830E-01   9.1399E-01   9.3376E-01   1.6961E+00   1.2321E+00   2.9289E+00
 149.5000   9.4559E-01   9.0156E-01   9.2688E-01   1.6839E+00   1.2074E+00   2.8919E+00
 150.0000   9.4110E-01   9.0521E-01   9.2593E-01   1.6768E+00   1.2065E+00   2.8838E+00
 150.5000   9.3344E-01   9.1258E-01   9.2462E-01   1.6671E+00   1.2096E+00   2.8769E+00
 151.0000   9.3392E-01   9.2308E-01   9.2937E-01   1.6652E+00   1.2157E+00   2.8811E+00
 151.5000   9.2838E-01   9.1664E-01   9.2348E-01   1.6530E+00   1.1996E+00   2.8529E+00
 152.0000   9.3072E-01   9.0988E-01   9.2203E-01   1.6608E+00   1.1859E+00   2.8471E+00
 152.5000   9.2555E-01   9.0206E-01   9.1575E-01   1.6585E+00   1.1724E+00   2.8311E+00
 153.0000   9.2423E-01   9.0302E-01   9.1554E-01   1.6611E+00   1.1737E+00   2.8354E+00
 153.5000   9.1956E-01   8.9291E-01   9.0864E-01   1.6515E+00   1.1577E+00   2.8100E+00
 154.0000   9.1466E-01   8.8096E-01   9.0078E-01   1.6379E+00   1.1381E+00   2.7767E+00
 154.5000   9.1556E-01   8.6354E-01   8.9384E-01   1.6356E+00   1.1129E+00   2.7488E+00
 155.0000   9.1213E-01   8.5501E-01   8.8816E-01   1.6194E+00   1.1017E+00   2.7212E+00
 155.5000   9.1022E-01   8.5157E-01   8.8558E-01   1.5938E+00   1.0932E+00   2.6875E+00
 156.0000   9.1197E-01   8.5148E-01   8.8649E-01   1.5760E+00   1.0867E+00   2.6634E+00
 156.5000   9.1583E-01   8.5412E-01   8.8974E-01   1.5635E+00   1.0821E+00   2.6462E+00
 157.0000   9.2890E-01   8.5790E-01   8.9879E-01   1.5764E+00   1.0784E+00   2.6551E+00
 157.5000   9.2862E-01   8.6629E-01   9.0216E-01   1.5617E+00   1.0775E+00   2.6393E+00
 158.0000   9.3884E-01   8.7361E-01   9.1123E-01   1.5695E+00   1.0762E+00   2.6459E+00
 158.5000   9.3864E-01   8.7876E-01   9.1342E-01   1.5582E+00   1.0733E+00   2.6319E+00
 159.0000   9.3791E-01   8.8255E-01   9.1458E-01   1.5420E+00   1.0721E+00   2.6146E+00
 159.5000   9.2667E-01   8.8675E-01   9.0984E-01   1.5081E+00   1.0731E+00   2.5818E+00
 160.0000   9.1894E-01   8.9115E-01   9.0719E-01   1.4877E+00   1.0685E+00   2.5564E+00


==> table_A2.dat <==
***************************************************************************************
* Table A2:
* Area correction function and corrected effective areas for the Chandra LETG+HRCS
* derived from fits to HZ43 A, Sirius B, and RXJ1856-37 with log g (HZ43) = 7.80.
* A_neg and A_pos are the effective areas obtained by multiplying the effective area of
* the November 2004 release with the functions alpha_neg and alpha_pos.
*
* Parameters:
*             T_eff     log g         (R/d)^2                 N_H
* HZ43 A      51787 K   7.80          2.973E-23               9.26E17 cm^-2
* Sirius B    25033 K   8.60          4.843E-21               5.58E17 cm^-2
*
*             kT_1      (R/d)_1       kT_2      (R/d)_2       N_H
* RXJ1856-37  62.78 eV  0.0379 km/pc  31.95 eV  0.1376 km/pc  1.07E20 cm^-2
*
***************************************************************************************
*
* Lambda    alpha_neg    alpha_pos     alpha        A_neg         A_pos          A
*  (A)                                              (cm^2)        (cm^2)       (cm^2)
* Follow 243 lines including three empty lines which separate the neg/pos dispersion
* selection
  40.5000   1.0038E+00   9.9044E-01   9.9793E-01   2.1808E+00   1.8636E+00   4.0458E+00
  41.0000   1.0223E+00   9.0520E-01   9.6836E-01   1.6956E+00   1.2977E+00   2.9943E+00
  41.5000   1.0037E+00   9.2182E-01   9.6591E-01   1.6924E+00   1.3403E+00   3.0331E+00
  42.0000   1.0538E+00   9.0552E-01   9.8549E-01   1.3938E+00   1.0312E+00   2.4257E+00
  42.5000   1.0381E+00   9.3798E-01   9.9226E-01   2.2671E+00   1.7469E+00   4.0151E+00
  43.0000   1.0224E+00   9.2700E-01   9.7863E-01   4.5036E+00   3.4195E+00   7.9206E+00
  43.5000   8.9438E-01   9.2629E-01   9.0888E-01   6.0712E+00   5.1859E+00   1.1258E+01
  44.0000   8.7907E-01   9.2922E-01   9.0185E-01   1.1660E+01   1.0141E+01   2.1805E+01
  44.5000   8.7719E-01   8.7897E-01   8.7792E-01   1.1571E+01   9.6165E+00   2.1185E+01
  45.0000   8.9900E-01   8.6331E-01   8.8277E-01   1.1708E+01   9.4328E+00   2.1142E+01
  45.5000   9.0190E-01   8.6182E-01   8.8371E-01   1.1689E+01   9.3944E+00   2.1086E+01
  46.0000   8.7778E-01   8.6699E-01   8.7293E-01   1.1312E+01   9.4030E+00   2.0717E+01
  46.5000   8.6372E-01   8.7591E-01   8.6928E-01   1.1088E+01   9.3754E+00   2.0464E+01
  47.0000   8.5836E-01   8.7465E-01   8.6580E-01   1.0990E+01   9.2297E+00   2.0221E+01
  47.5000   8.5514E-01   8.6771E-01   8.6090E-01   1.0803E+01   9.0061E+00   1.9811E+01
  48.0000   8.5596E-01   8.3619E-01   8.4731E-01   1.0724E+01   8.4765E+00   1.9205E+01
  48.5000   8.4191E-01   8.5244E-01   8.6208E-01   1.0583E+01   8.4612E+00   1.9394E+01

  49.0000   8.5452E-01   8.4586E-01   8.5423E-01   1.0907E+01   8.3343E+00   8.4167E+00
  49.5000   8.5320E-01   8.3412E-01   8.3412E-01   1.1112E+01   8.2393E+00   8.2393E+00
  50.0000   7.9087E-01   8.0367E-01   8.0367E-01   1.0285E+01   7.9730E+00   7.9730E+00
  50.5000   6.6804E-01   8.0539E-01   8.0539E-01   8.6134E+00   7.9743E+00   7.9743E+00
  51.0000   5.3073E-01   8.2966E-01   8.2966E-01   6.7866E+00   8.1051E+00   8.1051E+00
  51.5000   4.0467E-01   8.4475E-01   8.4475E-01   5.1329E+00   8.0552E+00   8.0552E+00
  52.0000   2.3403E-01   8.4184E-01   8.4184E-01   2.9421E+00   7.8330E+00   7.8330E+00
  52.5000   8.5738E-02   8.2456E-01   8.2456E-01   1.0679E+00   7.6636E+00   7.6636E+00
  53.0000   7.0670E-04   8.0586E-01   8.0586E-01   8.5926E-03   7.5173E+00   7.5173E+00
  53.5000  -3.9236E-03   7.9273E-01   7.9273E-01   4.5531E-02   7.3667E+00   7.3667E+00
  54.0000  -4.7089E-03   7.7211E-01   7.7211E-01   5.1940E-02   7.1295E+00   7.1295E+00
  54.5000   7.2722E-02   7.6604E-01   7.6604E-01   7.5841E-01   7.0046E+00   7.0046E+00
  55.0000   2.0027E-01   7.6337E-01   7.6337E-01   1.9652E+00   6.9099E+00   6.9099E+00
  55.5000   3.8616E-01   7.8919E-01   7.8919E-01   3.5442E+00   7.0886E+00   7.0886E+00
  56.0000   5.3192E-01   7.8983E-01   7.8983E-01   4.6447E+00   6.9992E+00   6.9992E+00
  56.5000   7.1360E-01   8.0536E-01   8.0536E-01   6.0835E+00   7.0091E+00   7.0091E+00
  57.0000   8.2613E-01   8.0057E-01   8.0057E-01   6.8599E+00   6.8232E+00   6.8232E+00
  57.5000   8.6907E-01   8.0170E-01   8.0170E-01   7.0382E+00   6.6979E+00   6.6979E+00
  58.0000   8.3365E-01   7.8161E-01   8.0032E-01   6.6060E+00   6.4132E+00   6.5667E+00
  58.5000   8.1188E-01   7.6600E-01   8.0846E-01   6.3084E+00   6.1856E+00   6.2819E+00

  59.0000   8.3075E-01   7.7807E-01   8.3075E-01   6.3478E+00   6.2025E+00   6.3478E+00
  59.5000   8.2318E-01   8.4353E-01   8.2318E-01   6.2119E+00   6.6653E+00   6.2119E+00
  60.0000   8.0441E-01   9.0186E-01   8.0441E-01   6.0467E+00   7.0866E+00   6.0467E+00
  60.5000   7.7876E-01   8.4171E-01   7.7876E-01   5.8291E+00   6.5877E+00   5.8291E+00
  61.0000   7.6722E-01   7.0216E-01   7.6722E-01   5.7071E+00   5.4812E+00   5.7071E+00
  61.5000   7.7520E-01   5.3764E-01   7.7520E-01   5.7368E+00   4.1797E+00   5.7368E+00
  62.0000   7.7990E-01   3.9389E-01   7.7990E-01   5.7399E+00   3.0575E+00   5.7399E+00
  62.5000   7.8618E-01   2.1093E-01   7.8618E-01   5.7386E+00   1.6533E+00   5.7386E+00
  63.0000   7.7431E-01   6.6145E-02   7.7431E-01   5.6028E+00   5.2420E-01   5.6028E+00
  63.5000   7.7606E-01   1.0715E-02   7.7606E-01   5.5608E+00  -8.5849E-02   5.5608E+00
  64.0000   7.6556E-01   5.8821E-03   7.6556E-01   5.4128E+00  -4.7634E-02   5.4128E+00
  64.5000   7.5741E-01   4.3720E-02   7.5741E-01   5.2692E+00   3.5559E-01   5.2692E+00
  65.0000   7.5650E-01   1.5981E-01   7.5650E-01   5.1721E+00   1.2845E+00   5.1721E+00
  65.5000   7.7517E-01   3.1644E-01   7.7517E-01   5.2023E+00   2.5011E+00   5.2023E+00
  66.0000   7.8917E-01   4.5672E-01   7.8917E-01   5.1892E+00   3.5431E+00   5.1892E+00
  66.5000   7.8680E-01   5.7465E-01   7.8680E-01   5.0698E+00   4.3784E+00   5.0698E+00
  67.0000   7.7910E-01   6.5806E-01   7.7910E-01   4.9437E+00   4.9211E+00   4.9437E+00
  67.5000   7.8106E-01   7.0976E-01   7.8106E-01   4.9062E+00   5.2100E+00   4.9062E+00
  68.0000   7.8356E-01   7.2428E-01   7.8356E-01   4.8741E+00   5.2220E+00   4.8741E+00
  68.5000   7.7810E-01   7.2457E-01   7.7810E-01   4.8044E+00   5.1799E+00   4.8044E+00
  69.0000   7.8102E-01   7.1818E-01   7.8102E-01   4.8102E+00   5.0889E+00   4.8102E+00
  69.5000   7.8996E-01   7.2380E-01   7.7617E-01   4.8252E+00   5.0802E+00   4.7409E+00

  70.0000   7.8758E-01   7.2037E-01   7.6639E-01   4.7534E+00   5.0025E+00   9.9477E+00
  70.5000   7.8784E-01   7.3087E-01   7.5736E-01   4.6844E+00   5.0068E+00   9.6913E+00
  71.0000   7.9436E-01   7.3031E-01   7.6011E-01   4.6554E+00   4.9419E+00   9.5982E+00
  71.5000   8.0593E-01   7.3434E-01   7.6768E-01   4.6597E+00   4.8729E+00   9.5327E+00
  72.0000   8.1583E-01   7.4572E-01   7.7850E-01   4.6539E+00   4.8467E+00   9.5007E+00
  72.5000   8.1262E-01   7.4838E-01   7.7858E-01   4.5822E+00   4.7824E+00   9.3656E+00
  73.0000   8.1471E-01   7.6678E-01   7.8939E-01   4.5327E+00   4.7880E+00   9.3211E+00
  73.5000   8.0862E-01   7.7856E-01   7.9275E-01   4.4657E+00   4.7646E+00   9.2294E+00
  74.0000   8.0764E-01   7.8272E-01   7.9460E-01   4.4119E+00   4.7220E+00   9.1343E+00
  74.5000   8.1915E-01   7.9376E-01   8.0591E-01   4.4120E+00   4.7222E+00   9.1352E+00
  75.0000   8.1189E-01   7.9636E-01   8.0380E-01   4.3169E+00   4.6584E+00   8.9759E+00
  75.5000   8.1966E-01   8.1462E-01   8.1704E-01   4.3086E+00   4.7121E+00   9.0208E+00
  76.0000   8.4734E-01   8.2543E-01   8.3572E-01   4.3665E+00   4.7480E+00   9.1137E+00
  76.5000   8.6915E-01   8.3173E-01   8.4942E-01   4.3731E+00   4.7319E+00   9.1064E+00
  77.0000   8.5308E-01   8.3041E-01   8.4113E-01   4.2712E+00   4.6751E+00   8.9468E+00
  77.5000   8.3282E-01   8.1780E-01   8.2491E-01   4.1340E+00   4.5545E+00   8.6889E+00
  78.0000   8.3457E-01   8.1529E-01   8.2439E-01   4.1007E+00   4.4922E+00   8.5930E+00
  78.5000   8.5154E-01   8.1583E-01   8.3271E-01   4.1262E+00   4.4310E+00   8.5576E+00
  79.0000   8.5656E-01   8.2758E-01   8.4137E-01   4.0997E+00   4.4269E+00   8.5277E+00
  79.5000   8.7437E-01   8.3482E-01   8.5363E-01   4.1119E+00   4.3811E+00   8.4942E+00
  80.0000   8.8508E-01   8.5282E-01   8.6823E-01   4.0898E+00   4.3751E+00   8.4661E+00
  80.5000   8.9872E-01   8.6504E-01   8.8106E-01   4.0899E+00   4.3729E+00   8.4634E+00
  81.0000   9.0516E-01   8.8964E-01   8.9706E-01   4.0701E+00   4.4310E+00   8.5015E+00
  81.5000   9.1837E-01   8.9364E-01   9.0541E-01   4.0778E+00   4.3801E+00   8.4580E+00
  82.0000   9.1530E-01   9.1015E-01   9.1262E-01   4.0196E+00   4.4000E+00   8.4198E+00
  82.5000   9.3028E-01   9.1368E-01   9.2164E-01   4.0390E+00   4.3520E+00   8.3915E+00
  83.0000   9.4087E-01   9.3032E-01   9.3540E-01   4.0438E+00   4.3721E+00   8.4163E+00
  83.5000   9.5705E-01   9.3186E-01   9.4394E-01   4.0710E+00   4.3243E+00   8.3956E+00
  84.0000   9.5710E-01   9.3273E-01   9.4441E-01   4.0341E+00   4.2759E+00   8.3101E+00
  84.5000   9.6499E-01   9.4158E-01   9.5281E-01   4.0173E+00   4.2644E+00   8.2818E+00
  85.0000   9.6407E-01   9.4886E-01   9.5614E-01   3.9788E+00   4.2569E+00   8.2357E+00
  85.5000   9.5806E-01   9.4347E-01   9.5051E-01   3.9211E+00   4.1912E+00   8.1127E+00
  86.0000   9.6374E-01   9.4650E-01   9.5482E-01   3.9157E+00   4.1667E+00   8.0828E+00
  86.5000   9.8350E-01   9.4615E-01   9.6412E-01   3.9665E+00   4.1376E+00   8.1045E+00
  87.0000   9.9741E-01   9.6055E-01   9.7824E-01   3.9977E+00   4.1684E+00   8.1660E+00
  87.5000   9.8974E-01   9.6193E-01   9.7532E-01   3.9514E+00   4.1524E+00   8.1040E+00
  88.0000   9.9067E-01   9.7046E-01   9.8027E-01   3.9498E+00   4.1728E+00   8.1233E+00
  88.5000   9.9151E-01   9.8222E-01   9.8680E-01   3.9474E+00   4.2016E+00   8.1498E+00
  89.0000   9.9799E-01   9.8349E-01   9.9067E-01   3.9605E+00   4.1699E+00   8.1319E+00
  89.5000   9.8367E-01   9.8822E-01   9.8616E-01   3.8893E+00   4.1645E+00   8.0549E+00
  90.0000   9.8452E-01   9.8345E-01   9.8412E-01   3.8839E+00   4.1420E+00   8.0271E+00
  90.5000   9.8655E-01   9.8749E-01   9.8709E-01   3.9099E+00   4.1505E+00   8.0609E+00
  91.0000   9.8120E-01   9.7370E-01   9.7737E-01   3.9213E+00   4.0852E+00   8.0066E+00
  91.5000   9.7269E-01   9.7256E-01   9.7262E-01   3.8961E+00   4.0680E+00   7.9640E+00
  92.0000   9.6847E-01   9.7657E-01   9.7260E-01   3.8749E+00   4.0584E+00   7.9334E+00
  92.5000   9.7784E-01   9.8894E-01   9.8348E-01   3.8962E+00   4.0694E+00   7.9656E+00
  93.0000   9.7415E-01   1.0011E+00   9.8776E-01   3.8411E+00   4.0477E+00   7.8886E+00
  93.5000   9.6042E-01   9.9843E-01   9.7957E-01   3.7393E+00   3.9553E+00   7.6944E+00
  94.0000   9.5989E-01   9.9242E-01   9.7626E-01   3.6910E+00   3.8520E+00   7.5432E+00
  94.5000   9.5194E-01   9.6699E-01   9.5949E-01   3.6167E+00   3.6777E+00   7.2945E+00
  95.0000   9.3686E-01   9.5228E-01   9.4456E-01   3.4955E+00   3.5437E+00   7.0391E+00
  95.5000   9.2174E-01   9.4006E-01   9.3089E-01   3.3779E+00   3.4301E+00   6.8081E+00
  96.0000   9.1591E-01   9.3721E-01   9.2654E-01   3.3072E+00   3.3599E+00   6.6672E+00
  96.5000   9.2070E-01   9.2724E-01   9.2395E-01   3.2688E+00   3.2586E+00   6.5274E+00
  97.0000   9.1418E-01   9.2668E-01   9.2039E-01   3.1935E+00   3.2013E+00   6.3947E+00
  97.5000   9.0945E-01   9.3078E-01   9.2006E-01   3.1419E+00   3.1790E+00   6.3209E+00
  98.0000   9.0564E-01   9.2937E-01   9.1743E-01   3.0871E+00   3.1270E+00   6.2142E+00
  98.5000   8.9967E-01   9.2638E-01   9.1295E-01   3.0235E+00   3.0741E+00   6.0977E+00
  99.0000   8.9805E-01   9.1545E-01   9.0670E-01   2.9818E+00   3.0115E+00   5.9932E+00
  99.5000   9.0368E-01   9.1591E-01   9.0977E-01   2.9659E+00   2.9829E+00   5.9488E+00
 100.0000   9.0630E-01   9.0821E-01   9.0731E-01   2.9465E+00   2.9283E+00   5.8751E+00
 100.5000   9.0558E-01   9.0555E-01   9.0564E-01   2.9266E+00   2.8976E+00   5.8247E+00
 101.0000   9.0641E-01   9.0894E-01   9.0774E-01   2.9132E+00   2.8848E+00   5.7985E+00
 101.5000   9.2037E-01   9.1039E-01   9.1552E-01   2.9349E+00   2.8651E+00   5.8006E+00
 102.0000   9.3607E-01   9.2102E-01   9.2869E-01   2.9588E+00   2.8806E+00   5.8400E+00
 102.5000   9.3809E-01   9.2567E-01   9.3200E-01   2.9414E+00   2.8769E+00   5.8189E+00
 103.0000   9.3416E-01   9.3639E-01   9.3530E-01   2.9082E+00   2.8899E+00   5.7983E+00
 103.5000   9.2850E-01   9.3915E-01   9.3385E-01   2.8800E+00   2.8862E+00   5.7664E+00
 104.0000   9.2235E-01   9.4172E-01   9.3204E-01   2.8554E+00   2.8842E+00   5.7399E+00
 104.5000   9.1674E-01   9.3489E-01   9.2577E-01   2.8280E+00   2.8558E+00   5.6838E+00
 105.0000   9.0453E-01   9.3069E-01   9.1756E-01   2.7819E+00   2.8462E+00   5.6281E+00
 105.5000   9.0979E-01   9.2470E-01   9.1729E-01   2.8021E+00   2.8405E+00   5.6429E+00
 106.0000   8.9802E-01   9.1997E-01   9.0903E-01   2.7749E+00   2.8300E+00   5.6053E+00
 106.5000   8.9857E-01   9.1150E-01   9.0506E-01   2.7847E+00   2.8033E+00   5.5883E+00
 107.0000   8.9121E-01   9.0853E-01   8.9983E-01   2.7597E+00   2.7916E+00   5.5513E+00
 107.5000   8.9813E-01   8.9968E-01   8.9890E-01   2.7682E+00   2.7552E+00   5.5234E+00
 108.0000   8.9820E-01   8.8609E-01   8.9220E-01   2.7564E+00   2.6989E+00   5.4555E+00
 108.5000   8.9648E-01   8.7591E-01   8.8628E-01   2.7317E+00   2.6552E+00   5.3873E+00
 109.0000   8.9977E-01   8.8360E-01   8.9175E-01   2.7193E+00   2.6660E+00   5.3856E+00
 109.5000   8.9775E-01   8.8866E-01   8.9323E-01   2.6946E+00   2.6707E+00   5.3656E+00
 110.0000   8.8836E-01   8.8514E-01   8.8677E-01   2.6575E+00   2.6573E+00   5.3150E+00
 110.5000   8.7691E-01   8.7270E-01   8.7485E-01   2.6299E+00   2.6144E+00   5.2446E+00
 111.0000   8.7100E-01   8.6309E-01   8.6714E-01   2.6190E+00   2.5784E+00   5.1979E+00
 111.5000   8.7362E-01   8.5667E-01   8.6537E-01   2.6306E+00   2.5531E+00   5.1848E+00
 112.0000   8.7163E-01   8.5925E-01   8.6564E-01   2.6179E+00   2.5505E+00   5.1693E+00
 112.5000   8.7806E-01   8.6812E-01   8.7329E-01   2.6287E+00   2.5668E+00   5.1965E+00
 113.0000   8.8040E-01   8.7685E-01   8.7873E-01   2.6282E+00   2.5917E+00   5.2204E+00
 113.5000   8.8176E-01   8.8550E-01   8.8372E-01   2.6276E+00   2.6176E+00   5.2458E+00
 114.0000   8.8208E-01   8.9249E-01   8.8731E-01   2.6167E+00   2.6405E+00   5.2574E+00
 114.5000   8.8915E-01   8.9915E-01   8.9414E-01   2.6160E+00   2.6542E+00   5.2701E+00
 115.0000   8.9392E-01   8.9379E-01   8.9384E-01   2.6230E+00   2.6283E+00   5.2512E+00
 115.5000   8.8993E-01   8.8599E-01   8.8796E-01   2.6125E+00   2.6010E+00   5.2135E+00
 116.0000   8.8107E-01   8.8094E-01   8.8099E-01   2.5963E+00   2.5739E+00   5.1701E+00
 116.5000   8.7747E-01   8.7986E-01   8.7864E-01   2.5980E+00   2.5587E+00   5.1567E+00
 117.0000   8.7398E-01   8.7962E-01   8.7678E-01   2.6033E+00   2.5448E+00   5.1482E+00
 117.5000   8.7135E-01   8.7266E-01   8.7201E-01   2.5872E+00   2.5057E+00   5.0930E+00
 118.0000   8.7134E-01   8.7823E-01   8.7479E-01   2.5672E+00   2.4970E+00   5.0646E+00
 118.5000   8.7777E-01   8.8046E-01   8.7912E-01   2.5678E+00   2.4894E+00   5.0574E+00
 119.0000   8.7845E-01   8.8931E-01   8.8387E-01   2.5567E+00   2.4987E+00   5.0558E+00
 119.5000   8.7967E-01   8.8061E-01   8.8016E-01   2.5224E+00   2.4392E+00   4.9618E+00
 120.0000   8.8737E-01   8.7947E-01   8.8355E-01   2.4994E+00   2.3867E+00   4.8863E+00
 120.5000   8.9324E-01   8.7956E-01   8.8653E-01   2.4744E+00   2.3288E+00   4.8030E+00
 121.0000   8.9463E-01   8.8484E-01   8.8983E-01   2.4365E+00   2.2931E+00   4.7295E+00
 121.5000   8.8541E-01   8.9340E-01   8.8929E-01   2.3623E+00   2.2599E+00   4.6222E+00
 122.0000   8.8356E-01   8.9479E-01   8.8898E-01   2.2809E+00   2.1683E+00   4.4491E+00
 122.5000   8.8886E-01   8.9465E-01   8.9167E-01   2.2099E+00   2.0678E+00   4.2779E+00
 123.0000   8.8692E-01   8.9077E-01   8.8874E-01   2.1199E+00   1.9599E+00   4.0797E+00
 123.5000   8.7993E-01   8.9386E-01   8.8652E-01   2.0215E+00   1.8729E+00   3.8941E+00
 124.0000   8.7023E-01   8.9566E-01   8.8233E-01   1.9223E+00   1.7903E+00   3.7127E+00
 124.5000   8.6885E-01   8.8342E-01   8.7576E-01   1.8536E+00   1.7032E+00   3.5568E+00
 125.0000   8.7329E-01   8.6400E-01   8.6888E-01   1.7944E+00   1.6099E+00   3.4043E+00
 125.5000   8.6909E-01   8.5083E-01   8.6043E-01   1.7300E+00   1.5444E+00   3.2745E+00
 126.0000   8.6627E-01   8.4368E-01   8.5559E-01   1.6818E+00   1.4946E+00   3.1768E+00
 126.5000   8.5774E-01   8.3654E-01   8.4776E-01   1.6318E+00   1.4458E+00   3.0780E+00
 127.0000   8.5733E-01   8.3298E-01   8.4582E-01   1.6140E+00   1.4116E+00   3.0257E+00
 127.5000   8.5784E-01   8.3705E-01   8.4803E-01   1.5964E+00   1.3931E+00   2.9894E+00
 128.0000   8.5976E-01   8.4378E-01   8.5226E-01   1.5720E+00   1.3820E+00   2.9542E+00
 128.5000   8.6093E-01   8.4346E-01   8.5271E-01   1.5496E+00   1.3663E+00   2.9161E+00
 129.0000   8.6073E-01   8.4097E-01   8.5150E-01   1.5305E+00   1.3454E+00   2.8763E+00
 129.5000   8.7099E-01   8.4433E-01   8.5842E-01   1.5366E+00   1.3371E+00   2.8739E+00
 130.0000   8.8412E-01   8.5078E-01   8.6860E-01   1.5512E+00   1.3370E+00   2.8889E+00
 130.5000   8.8405E-01   8.5252E-01   8.6937E-01   1.5473E+00   1.3331E+00   2.8811E+00
 131.0000   8.7705E-01   8.4860E-01   8.6392E-01   1.5525E+00   1.3340E+00   2.8873E+00
 131.5000   8.7016E-01   8.4306E-01   8.5750E-01   1.5596E+00   1.3373E+00   2.8972E+00
 132.0000   8.6808E-01   8.3791E-01   8.5397E-01   1.5717E+00   1.3366E+00   2.9083E+00
 132.5000   8.5676E-01   8.3334E-01   8.4575E-01   1.5571E+00   1.3271E+00   2.8839E+00
 133.0000   8.4673E-01   8.3116E-01   8.3949E-01   1.5494E+00   1.3223E+00   2.8717E+00
 133.5000   8.4655E-01   8.3781E-01   8.4249E-01   1.5676E+00   1.3330E+00   2.9006E+00
 134.0000   8.4520E-01   8.3730E-01   8.4166E-01   1.5856E+00   1.3322E+00   2.9180E+00
 134.5000   8.3759E-01   8.2927E-01   8.3386E-01   1.5861E+00   1.3186E+00   2.9049E+00
 135.0000   8.3194E-01   8.2552E-01   8.2916E-01   1.5815E+00   1.3083E+00   2.8903E+00
 135.5000   8.3595E-01   8.2724E-01   8.3199E-01   1.5913E+00   1.3081E+00   2.8993E+00
 136.0000   8.4503E-01   8.4688E-01   8.4591E-01   1.6133E+00   1.3341E+00   2.9475E+00
 136.5000   8.5541E-01   8.5115E-01   8.5353E-01   1.6363E+00   1.3296E+00   2.9660E+00
 137.0000   8.6781E-01   8.6775E-01   8.6791E-01   1.6660E+00   1.3493E+00   3.0158E+00
 137.5000   8.7388E-01   8.6277E-01   8.6898E-01   1.6801E+00   1.3379E+00   3.0183E+00
 138.0000   8.6648E-01   8.6091E-01   8.6404E-01   1.6737E+00   1.3357E+00   3.0096E+00
 138.5000   8.6116E-01   8.5140E-01   8.5677E-01   1.6758E+00   1.3248E+00   3.0004E+00
 139.0000   8.5185E-01   8.5466E-01   8.5310E-01   1.6678E+00   1.3315E+00   2.9993E+00
 139.5000   8.5435E-01   8.6076E-01   8.5722E-01   1.6785E+00   1.3399E+00   3.0185E+00
 140.0000   8.5089E-01   8.5907E-01   8.5454E-01   1.6737E+00   1.3334E+00   3.0072E+00
 140.5000   8.5506E-01   8.5320E-01   8.5419E-01   1.6808E+00   1.3184E+00   2.9990E+00
 141.0000   8.6123E-01   8.5461E-01   8.5826E-01   1.6870E+00   1.3209E+00   3.0078E+00
 141.5000   8.6826E-01   8.6042E-01   8.6475E-01   1.6997E+00   1.3268E+00   3.0263E+00
 142.0000   8.6443E-01   8.6205E-01   8.6337E-01   1.6888E+00   1.3226E+00   3.0114E+00
 142.5000   8.5878E-01   8.6492E-01   8.6145E-01   1.6702E+00   1.3215E+00   2.9916E+00
 143.0000   8.5977E-01   8.6429E-01   8.6185E-01   1.6581E+00   1.3104E+00   2.9688E+00
 143.5000   8.6198E-01   8.6382E-01   8.6292E-01   1.6491E+00   1.3006E+00   2.9501E+00
 144.0000   8.5948E-01   8.5785E-01   8.5895E-01   1.6338E+00   1.2851E+00   2.9195E+00
 144.5000   8.5771E-01   8.5693E-01   8.5747E-01   1.6226E+00   1.2737E+00   2.8966E+00
 145.0000   8.7627E-01   8.5814E-01   8.6843E-01   1.6405E+00   1.2609E+00   2.9018E+00
 145.5000   8.9420E-01   8.5529E-01   8.7728E-01   1.6584E+00   1.2404E+00   2.8992E+00
 146.0000   8.9539E-01   8.5532E-01   8.7800E-01   1.6496E+00   1.2207E+00   2.8706E+00
 146.5000   8.8906E-01   8.5433E-01   8.7414E-01   1.6288E+00   1.2045E+00   2.8339E+00
 147.0000   8.8619E-01   8.6055E-01   8.7535E-01   1.6134E+00   1.1999E+00   2.8142E+00
 147.5000   8.9343E-01   8.5424E-01   8.7678E-01   1.6176E+00   1.1772E+00   2.7956E+00
 148.0000   8.9437E-01   8.6286E-01   8.8099E-01   1.6143E+00   1.1787E+00   2.7936E+00
 148.5000   8.9476E-01   8.6028E-01   8.8002E-01   1.6097E+00   1.1669E+00   2.7769E+00
 149.0000   8.9528E-01   8.6285E-01   8.8154E-01   1.6013E+00   1.1632E+00   2.7651E+00
 149.5000   8.9271E-01   8.5110E-01   8.7503E-01   1.5897E+00   1.1398E+00   2.7301E+00
 150.0000   8.8846E-01   8.5454E-01   8.7413E-01   1.5830E+00   1.1389E+00   2.7225E+00
 150.5000   8.8122E-01   8.6149E-01   8.7288E-01   1.5738E+00   1.1419E+00   2.7159E+00
 151.0000   8.8166E-01   8.7139E-01   8.7735E-01   1.5720E+00   1.1477E+00   2.7198E+00
 151.5000   8.7642E-01   8.6529E-01   8.7177E-01   1.5605E+00   1.1324E+00   2.6931E+00
 152.0000   8.7860E-01   8.5889E-01   8.7038E-01   1.5678E+00   1.1194E+00   2.6876E+00
 152.5000   8.7372E-01   8.5150E-01   8.6445E-01   1.5656E+00   1.1067E+00   2.6725E+00
 153.0000   8.7246E-01   8.5240E-01   8.6424E-01   1.5681E+00   1.1079E+00   2.6766E+00
 153.5000   8.6804E-01   8.4285E-01   8.5772E-01   1.5590E+00   1.0928E+00   2.6525E+00
 154.0000   8.6342E-01   8.3157E-01   8.5030E-01   1.5462E+00   1.0743E+00   2.6211E+00
 154.5000   8.6426E-01   8.1511E-01   8.4374E-01   1.5439E+00   1.0505E+00   2.5947E+00
 155.0000   8.6102E-01   8.0705E-01   8.3838E-01   1.5286E+00   1.0399E+00   2.5687E+00
 155.5000   8.5921E-01   8.0380E-01   8.3593E-01   1.5044E+00   1.0318E+00   2.5368E+00
 156.0000   8.6085E-01   8.0372E-01   8.3680E-01   1.4877E+00   1.0258E+00   2.5141E+00
 156.5000   8.6450E-01   8.0621E-01   8.3986E-01   1.4759E+00   1.0214E+00   2.4979E+00
 157.0000   8.7684E-01   8.0977E-01   8.4841E-01   1.4880E+00   1.0179E+00   2.5063E+00
 157.5000   8.7658E-01   8.1768E-01   8.5158E-01   1.4742E+00   1.0170E+00   2.4913E+00
 158.0000   8.8622E-01   8.2460E-01   8.6015E-01   1.4815E+00   1.0158E+00   2.4975E+00
 158.5000   8.8602E-01   8.2946E-01   8.6220E-01   1.4708E+00   1.0131E+00   2.4843E+00
 159.0000   8.8534E-01   8.3305E-01   8.6331E-01   1.4556E+00   1.0119E+00   2.4681E+00
 159.5000   8.7472E-01   8.3700E-01   8.5882E-01   1.4235E+00   1.0129E+00   2.4370E+00
 160.0000   8.6743E-01   8.4115E-01   8.5632E-01   1.4043E+00   1.0086E+00   2.4130E+00


==> table_A3.dat <==
***************************************************************************************
* Table A3:
* Area correction function and corrected effective areas for the Chandra LETG+HRCS
* derived from fits to HZ43 A, Sirius B, and RXJ1856-37 with log g (HZ43) = 8.00.
* A_neg and A_pos are the effective areas obtained by multiplying the effective area of
* the November 2004 release with the functions alpha_neg and alpha_pos.
*
* Parameters:
*             T_eff     log g         (R/d)^2                 N_H
* HZ43 A      50444 K   8.00          3.049E-23               8.53E17 cm^-2
* Sirius B    24808 K   8.60          4.915E-21               4.27E17 cm^-2
*
*             kT_1      (R/d)_1       kT_2      (R/d)_2       N_H
* RXJ1856-37  62.86 eV  0.0377 km/pc  32.64 eV  0.1366 km/pc  1.13E20 cm^-2
*
***************************************************************************************
*
* Lambda    alpha_neg    alpha_pos     alpha        A_neg         A_pos          A
*  (A)                                              (cm^2)        (cm^2)       (cm^2)
* Follow 243 lines including three empty lines which separate the neg/pos dispersion
* selection
  40.5000   1.0013E+00   9.8862E-01   9.9580E-01   2.1754E+00   1.8602E+00   4.0372E+00
  41.0000   1.0197E+00   9.0346E-01   9.6621E-01   1.6913E+00   1.2952E+00   2.9877E+00
  41.5000   1.0012E+00   9.1944E-01   9.6350E-01   1.6882E+00   1.3368E+00   3.0256E+00
  42.0000   1.0509E+00   9.0275E-01   9.8265E-01   1.3899E+00   1.0280E+00   2.4187E+00
  42.5000   1.0350E+00   9.3502E-01   9.8924E-01   2.2603E+00   1.7414E+00   4.0028E+00
  43.0000   1.0192E+00   9.2446E-01   9.7572E-01   4.4893E+00   3.4101E+00   7.8970E+00
  43.5000   8.9091E-01   9.2310E-01   9.0555E-01   6.0477E+00   5.1680E+00   1.1217E+01
  44.0000   8.7491E-01   9.2509E-01   8.9772E-01   1.1605E+01   1.0096E+01   2.1705E+01
  44.5000   8.7238E-01   8.7395E-01   8.7302E-01   1.1507E+01   9.5616E+00   2.1067E+01
  45.0000   8.9392E-01   8.5816E-01   8.7767E-01   1.1641E+01   9.3765E+00   2.1019E+01
  45.5000   8.9676E-01   8.5652E-01   8.7850E-01   1.1622E+01   9.3366E+00   2.0962E+01
  46.0000   8.7262E-01   8.6158E-01   8.6766E-01   1.1245E+01   9.3443E+00   2.0592E+01
  46.5000   8.5855E-01   8.7033E-01   8.6393E-01   1.1022E+01   9.3155E+00   2.0338E+01
  47.0000   8.5312E-01   8.6897E-01   8.6037E-01   1.0923E+01   9.1698E+00   2.0094E+01
  47.5000   8.4983E-01   8.6202E-01   8.5542E-01   1.0736E+01   8.9470E+00   1.9685E+01
  48.0000   8.5047E-01   8.3072E-01   8.4184E-01   1.0655E+01   8.4210E+00   1.9081E+01
  48.5000   8.3627E-01   8.4696E-01   8.5649E-01   1.0513E+01   8.4069E+00   1.9268E+01

  49.0000   8.4838E-01   8.4036E-01   8.4857E-01   1.0829E+01   8.2801E+00   8.3609E+00
  49.5000   8.4773E-01   8.2880E-01   8.2880E-01   1.1041E+01   8.1868E+00   8.1868E+00
  50.0000   7.8622E-01   7.9858E-01   7.9858E-01   1.0225E+01   7.9226E+00   7.9226E+00
  50.5000   6.6477E-01   8.0024E-01   8.0024E-01   8.5713E+00   7.9232E+00   7.9232E+00
  51.0000   5.2820E-01   8.2440E-01   8.2440E-01   6.7543E+00   8.0537E+00   8.0537E+00
  51.5000   4.0287E-01   8.3943E-01   8.3943E-01   5.1101E+00   8.0045E+00   8.0045E+00
  52.0000   2.3315E-01   8.3691E-01   8.3691E-01   2.9309E+00   7.7872E+00   7.7872E+00
  52.5000   8.5436E-02   8.1995E-01   8.1995E-01   1.0641E+00   7.6207E+00   7.6207E+00
  53.0000   7.2290E-04   8.0198E-01   8.0198E-01   8.7896E-03   7.4811E+00   7.4811E+00
  53.5000  -3.9314E-03   7.8938E-01   7.8938E-01   4.5622E-02   7.3355E+00   7.3355E+00
  54.0000  -4.7111E-03   7.6946E-01   7.6946E-01   5.1964E-02   7.1050E+00   7.1050E+00
  54.5000   7.2272E-02   7.6389E-01   7.6389E-01   7.5371E-01   6.9849E+00   6.9849E+00
  55.0000   1.9963E-01   7.6198E-01   7.6198E-01   1.9589E+00   6.8973E+00   6.8973E+00
  55.5000   3.8543E-01   7.8846E-01   7.8846E-01   3.5375E+00   7.0821E+00   7.0821E+00
  56.0000   5.3167E-01   7.8988E-01   7.8988E-01   4.6426E+00   6.9997E+00   6.9997E+00
  56.5000   7.1395E-01   8.0615E-01   8.0615E-01   6.0864E+00   7.0160E+00   7.0160E+00
  57.0000   8.2759E-01   8.0226E-01   8.0226E-01   6.8720E+00   6.8376E+00   6.8376E+00
  57.5000   8.7170E-01   8.0425E-01   8.0425E-01   7.0595E+00   6.7192E+00   6.7192E+00
  58.0000   8.3752E-01   7.8519E-01   8.0404E-01   6.6366E+00   6.4426E+00   6.5972E+00

  58.5000   8.1676E-01   7.7050E-01   8.1328E-01   6.3463E+00   6.2220E+00   6.3193E+00
  59.0000   8.3694E-01   7.8387E-01   8.3694E-01   6.3951E+00   6.2487E+00   6.3951E+00
  59.5000   8.3049E-01   8.5119E-01   8.3049E-01   6.2671E+00   6.7258E+00   6.2671E+00
  60.0000   8.1279E-01   9.1140E-01   8.1279E-01   6.1097E+00   7.1615E+00   6.1097E+00
  60.5000   7.8819E-01   8.5177E-01   7.8819E-01   5.8997E+00   6.6664E+00   5.8997E+00
  61.0000   7.7782E-01   7.1165E-01   7.7782E-01   5.7860E+00   5.5553E+00   5.7860E+00
  61.5000   7.8727E-01   5.4589E-01   7.8727E-01   5.8261E+00   4.2438E+00   5.8261E+00
  62.0000   7.9340E-01   4.0055E-01   7.9340E-01   5.8392E+00   3.1092E+00   5.8392E+00
  62.5000   8.0117E-01   2.1472E-01   8.0117E-01   5.8480E+00   1.6830E+00   5.8480E+00
  63.0000   7.9043E-01   6.7429E-02   7.9043E-01   5.7195E+00   5.3437E-01   5.7195E+00
  63.5000   7.9364E-01   1.0945E-02   7.9364E-01   5.6868E+00  -8.7690E-02   5.6868E+00
  64.0000   7.8425E-01   6.0397E-03   7.8425E-01   5.5450E+00  -4.8910E-02   5.5450E+00
  64.5000   7.7724E-01   4.4790E-02   7.7724E-01   5.4071E+00   3.6429E-01   5.4071E+00
  65.0000   7.7776E-01   1.6420E-01   7.7776E-01   5.3174E+00   1.3198E+00   5.3174E+00
  65.5000   7.9839E-01   3.2573E-01   7.9839E-01   5.3582E+00   2.5745E+00   5.3582E+00
  66.0000   8.1421E-01   4.7104E-01   8.1421E-01   5.3538E+00   3.6542E+00   5.3538E+00
  66.5000   8.1317E-01   5.9371E-01   8.1317E-01   5.2397E+00   4.5236E+00   5.2397E+00
  67.0000   8.0661E-01   6.8116E-01   8.0661E-01   5.1183E+00   5.0938E+00   5.1183E+00
  67.5000   8.0995E-01   7.3599E-01   8.0995E-01   5.0877E+00   5.4027E+00   5.0877E+00
  68.0000   8.1389E-01   7.5239E-01   8.1389E-01   5.0628E+00   5.4247E+00   5.0628E+00
  68.5000   8.0952E-01   7.5390E-01   8.0952E-01   4.9984E+00   5.3897E+00   4.9984E+00
  69.0000   8.1393E-01   7.4840E-01   8.1393E-01   5.0129E+00   5.3030E+00   5.0129E+00
  69.5000   8.2459E-01   7.5546E-01   8.1018E-01   5.0367E+00   5.3024E+00   4.9487E+00

  70.0000   8.2337E-01   7.5310E-01   8.0122E-01   4.9694E+00   5.2299E+00   1.0400E+01
  70.5000   8.2492E-01   7.6532E-01   7.9303E-01   4.9049E+00   5.2427E+00   1.0148E+01
  71.0000   8.3311E-01   7.6593E-01   7.9718E-01   4.8825E+00   5.1829E+00   1.0066E+01
  71.5000   8.4647E-01   7.7128E-01   8.0630E-01   4.8942E+00   5.1180E+00   1.0012E+01
  72.0000   8.5811E-01   7.8441E-01   8.1886E-01   4.8951E+00   5.0981E+00   9.9933E+00
  72.5000   8.5598E-01   7.8833E-01   8.2013E-01   4.8267E+00   5.0377E+00   9.8655E+00
  73.0000   8.5939E-01   8.0887E-01   8.3270E-01   4.7812E+00   5.0509E+00   9.8325E+00
  73.5000   8.5416E-01   8.2246E-01   8.3742E-01   4.7172E+00   5.0332E+00   9.7495E+00
  74.0000   8.5465E-01   8.2836E-01   8.4089E-01   4.6688E+00   4.9973E+00   9.6665E+00
  74.5000   8.6850E-01   8.4158E-01   8.5446E-01   4.6778E+00   5.0066E+00   9.6855E+00
  75.0000   8.6230E-01   8.4584E-01   8.5373E-01   4.5850E+00   4.9479E+00   9.5334E+00
  75.5000   8.7174E-01   8.6631E-01   8.6891E-01   4.5823E+00   5.0111E+00   9.5935E+00
  76.0000   9.0230E-01   8.7888E-01   8.8988E-01   4.6497E+00   5.0555E+00   9.7044E+00
  76.5000   9.2662E-01   8.8661E-01   9.0552E-01   4.6623E+00   5.0441E+00   9.7078E+00
  77.0000   9.1058E-01   8.8621E-01   8.9772E-01   4.5591E+00   4.9893E+00   9.5488E+00
  77.5000   8.8994E-01   8.7377E-01   8.8143E-01   4.4176E+00   4.8662E+00   9.2842E+00
  78.0000   8.9282E-01   8.7220E-01   8.8193E-01   4.3869E+00   4.8058E+00   9.1928E+00
  78.5000   9.1194E-01   8.7367E-01   8.9176E-01   4.4189E+00   4.7451E+00   9.1645E+00
  79.0000   9.1837E-01   8.8716E-01   9.0200E-01   4.3955E+00   4.7456E+00   9.1422E+00
  79.5000   9.3844E-01   8.9585E-01   9.1610E-01   4.4133E+00   4.7014E+00   9.1159E+00
  80.0000   9.5091E-01   9.1629E-01   9.3282E-01   4.3940E+00   4.7007E+00   9.0959E+00
  80.5000   9.6655E-01   9.3049E-01   9.4764E-01   4.3986E+00   4.7037E+00   9.1029E+00
  81.0000   9.7455E-01   9.5797E-01   9.6589E-01   4.3820E+00   4.7713E+00   9.1539E+00
  81.5000   9.8974E-01   9.6305E-01   9.7576E-01   4.3947E+00   4.7203E+00   9.1152E+00
  82.0000   9.8741E-01   9.8180E-01   9.8449E-01   4.3363E+00   4.7464E+00   9.0829E+00
  82.5000   1.0045E+00   9.8649E-01   9.9514E-01   4.3614E+00   4.6988E+00   9.0607E+00
  83.0000   1.0169E+00   1.0054E+00   1.0109E+00   4.3706E+00   4.7249E+00   9.0959E+00
  83.5000   1.0353E+00   1.0079E+00   1.0210E+00   4.4037E+00   4.6772E+00   9.0813E+00
  84.0000   1.0362E+00   1.0097E+00   1.0224E+00   4.3674E+00   4.6289E+00   8.9964E+00
  84.5000   1.0457E+00   1.0203E+00   1.0324E+00   4.3531E+00   4.6207E+00   8.9739E+00
  85.0000   1.0456E+00   1.0291E+00   1.0370E+00   4.3151E+00   4.6168E+00   8.9318E+00
  85.5000   1.0400E+00   1.0240E+00   1.0317E+00   4.2562E+00   4.5492E+00   8.8059E+00
  86.0000   1.0470E+00   1.0282E+00   1.0373E+00   4.2540E+00   4.5264E+00   8.7808E+00
  86.5000   1.0693E+00   1.0287E+00   1.0482E+00   4.3126E+00   4.4986E+00   8.8116E+00
  87.0000   1.0853E+00   1.0452E+00   1.0644E+00   4.3499E+00   4.5357E+00   8.8855E+00
  87.5000   1.0777E+00   1.0475E+00   1.0621E+00   4.3027E+00   4.5218E+00   8.8248E+00
  88.0000   1.0795E+00   1.0576E+00   1.0683E+00   4.3042E+00   4.5476E+00   8.8525E+00
  88.5000   1.0813E+00   1.0713E+00   1.0762E+00   4.3049E+00   4.5825E+00   8.8882E+00
  89.0000   1.0892E+00   1.0733E+00   1.0812E+00   4.3225E+00   4.5509E+00   8.8749E+00
  89.5000   1.0744E+00   1.0792E+00   1.0770E+00   4.2479E+00   4.5481E+00   8.7972E+00
  90.0000   1.0760E+00   1.0748E+00   1.0756E+00   4.2449E+00   4.5267E+00   8.7730E+00
  90.5000   1.0790E+00   1.0800E+00   1.0796E+00   4.2763E+00   4.5393E+00   8.8161E+00
  91.0000   1.0738E+00   1.0656E+00   1.0696E+00   4.2915E+00   4.4709E+00   8.7625E+00
  91.5000   1.0652E+00   1.0651E+00   1.0652E+00   4.2668E+00   4.4551E+00   8.7218E+00
  92.0000   1.0613E+00   1.0702E+00   1.0658E+00   4.2464E+00   4.4475E+00   8.6940E+00
  92.5000   1.0723E+00   1.0844E+00   1.0784E+00   4.2724E+00   4.4623E+00   8.7348E+00
  93.0000   1.0689E+00   1.0984E+00   1.0838E+00   4.2145E+00   4.4413E+00   8.6556E+00
  93.5000   1.0544E+00   1.0962E+00   1.0755E+00   4.1054E+00   4.3425E+00   8.4476E+00
  94.0000   1.0545E+00   1.0902E+00   1.0725E+00   4.0547E+00   4.2316E+00   8.2865E+00
  94.5000   1.0464E+00   1.0629E+00   1.0546E+00   3.9754E+00   4.0424E+00   8.0179E+00
  95.0000   1.0304E+00   1.0473E+00   1.0388E+00   3.8443E+00   3.8973E+00   7.7416E+00
  95.5000   1.0143E+00   1.0345E+00   1.0244E+00   3.7171E+00   3.7746E+00   7.4918E+00
  96.0000   1.0084E+00   1.0319E+00   1.0201E+00   3.6413E+00   3.6993E+00   7.3408E+00
  96.5000   1.0143E+00   1.0215E+00   1.0178E+00   3.6010E+00   3.5898E+00   7.1907E+00
  97.0000   1.0076E+00   1.0214E+00   1.0145E+00   3.5198E+00   3.5285E+00   7.0483E+00
  97.5000   1.0029E+00   1.0265E+00   1.0146E+00   3.4648E+00   3.5057E+00   6.9706E+00
  98.0000   9.9921E-01   1.0254E+00   1.0122E+00   3.4061E+00   3.4502E+00   6.8563E+00
  98.5000   9.9313E-01   1.0226E+00   1.0078E+00   3.3376E+00   3.3934E+00   6.7311E+00
  99.0000   9.9181E-01   1.0110E+00   1.0014E+00   3.2931E+00   3.3259E+00   6.6189E+00
  99.5000   9.9851E-01   1.0120E+00   1.0053E+00   3.2772E+00   3.2960E+00   6.5732E+00
 100.0000   1.0019E+00   1.0040E+00   1.0030E+00   3.2572E+00   3.2371E+00   6.4948E+00
 100.5000   1.0015E+00   1.0015E+00   1.0016E+00   3.2367E+00   3.2047E+00   6.4419E+00
 101.0000   1.0029E+00   1.0057E+00   1.0044E+00   3.2234E+00   3.1920E+00   6.4159E+00
 101.5000   1.0188E+00   1.0078E+00   1.0135E+00   3.2488E+00   3.1716E+00   6.4211E+00
 102.0000   1.0366E+00   1.0200E+00   1.0285E+00   3.2766E+00   3.1902E+00   6.4674E+00
 102.5000   1.0393E+00   1.0256E+00   1.0326E+00   3.2587E+00   3.1874E+00   6.4467E+00
 103.0000   1.0354E+00   1.0378E+00   1.0366E+00   3.2233E+00   3.2030E+00   6.4265E+00
 103.5000   1.0295E+00   1.0413E+00   1.0355E+00   3.1934E+00   3.2002E+00   6.3939E+00
 104.0000   1.0231E+00   1.0446E+00   1.0339E+00   3.1674E+00   3.1992E+00   6.3670E+00
 104.5000   1.0173E+00   1.0374E+00   1.0273E+00   3.1381E+00   3.1690E+00   6.3071E+00
 105.0000   1.0041E+00   1.0331E+00   1.0186E+00   3.0882E+00   3.1595E+00   6.2476E+00
 105.5000   1.0103E+00   1.0269E+00   1.0187E+00   3.1117E+00   3.1544E+00   6.2665E+00
 106.0000   9.9761E-01   1.0220E+00   1.0099E+00   3.0827E+00   3.1439E+00   6.2270E+00
 106.5000   9.9856E-01   1.0130E+00   1.0058E+00   3.0945E+00   3.1153E+00   6.2102E+00
 107.0000   9.9075E-01   1.0100E+00   1.0003E+00   3.0680E+00   3.1034E+00   6.1713E+00
 107.5000   9.9879E-01   1.0005E+00   9.9965E-01   3.0784E+00   3.0639E+00   6.1424E+00
 108.0000   9.9920E-01   9.8575E-01   9.9254E-01   3.0663E+00   3.0024E+00   6.0690E+00
 108.5000   9.9765E-01   9.7474E-01   9.8628E-01   3.0400E+00   2.9548E+00   5.9952E+00
 109.0000   1.0016E+00   9.8362E-01   9.9269E-01   3.0271E+00   2.9678E+00   5.9952E+00
 109.5000   9.9970E-01   9.8957E-01   9.9466E-01   3.0007E+00   2.9740E+00   5.9749E+00
 110.0000   9.8955E-01   9.8599E-01   9.8779E-01   2.9603E+00   2.9600E+00   5.9205E+00
 110.5000   9.7709E-01   9.7247E-01   9.7483E-01   2.9304E+00   2.9133E+00   5.8440E+00
 111.0000   9.7078E-01   9.6204E-01   9.6652E-01   2.9190E+00   2.8740E+00   5.7936E+00
 111.5000   9.7392E-01   9.5516E-01   9.6479E-01   2.9326E+00   2.8466E+00   5.7804E+00
 112.0000   9.7199E-01   9.5831E-01   9.6537E-01   2.9193E+00   2.8445E+00   5.7649E+00
 112.5000   9.7942E-01   9.6846E-01   9.7417E-01   2.9321E+00   2.8635E+00   5.7967E+00
 113.0000   9.8232E-01   9.7846E-01   9.8050E-01   2.9325E+00   2.8920E+00   5.8251E+00
 113.5000   9.8407E-01   9.8833E-01   9.8630E-01   2.9325E+00   2.9215E+00   5.8547E+00
 114.0000   9.8472E-01   9.9637E-01   9.9057E-01   2.9212E+00   2.9478E+00   5.8692E+00
 114.5000   9.9291E-01   1.0040E+00   9.9846E-01   2.9213E+00   2.9639E+00   5.8850E+00
 115.0000   9.9851E-01   9.9835E-01   9.9842E-01   2.9299E+00   2.9358E+00   5.8656E+00
 115.5000   9.9429E-01   9.8989E-01   9.9209E-01   2.9189E+00   2.9060E+00   5.8249E+00
 116.0000   9.8463E-01   9.8448E-01   9.8454E-01   2.9015E+00   2.8764E+00   5.7778E+00
 116.5000   9.8080E-01   9.8349E-01   9.8212E-01   2.9039E+00   2.8601E+00   5.7640E+00
 117.0000   9.7709E-01   9.8345E-01   9.8025E-01   2.9104E+00   2.8451E+00   5.7557E+00
 117.5000   9.7439E-01   9.7589E-01   9.7515E-01   2.8931E+00   2.8021E+00   5.6953E+00
 118.0000   9.7458E-01   9.8236E-01   9.7848E-01   2.8714E+00   2.7931E+00   5.6649E+00
 118.5000   9.8200E-01   9.8505E-01   9.8353E-01   2.8728E+00   2.7851E+00   5.6580E+00
 119.0000   9.8293E-01   9.9518E-01   9.8904E-01   2.8608E+00   2.7961E+00   5.6574E+00
 119.5000   9.8453E-01   9.8563E-01   9.8511E-01   2.8231E+00   2.7301E+00   5.5534E+00
 120.0000   9.9335E-01   9.8455E-01   9.8909E-01   2.7978E+00   2.6719E+00   5.4700E+00
 120.5000   1.0001E+00   9.8484E-01   9.9263E-01   2.7705E+00   2.6075E+00   5.3778E+00
 121.0000   1.0019E+00   9.9094E-01   9.9651E-01   2.7286E+00   2.5681E+00   5.2965E+00
 121.5000   9.9171E-01   1.0007E+00   9.9608E-01   2.6459E+00   2.5314E+00   5.1773E+00
 122.0000   9.8980E-01   1.0024E+00   9.9590E-01   2.5551E+00   2.4292E+00   4.9842E+00
 122.5000   9.9595E-01   1.0025E+00   9.9912E-01   2.4762E+00   2.3171E+00   4.7934E+00
 123.0000   9.9401E-01   9.9835E-01   9.9606E-01   2.3759E+00   2.1966E+00   4.5724E+00
 123.5000   9.8640E-01   1.0020E+00   9.9380E-01   2.2661E+00   2.0995E+00   4.3654E+00
 124.0000   9.7569E-01   1.0042E+00   9.8927E-01   2.1553E+00   2.0074E+00   4.1627E+00
 124.5000   9.7432E-01   9.9069E-01   9.8209E-01   2.0786E+00   1.9101E+00   3.9887E+00
 125.0000   9.7944E-01   9.6909E-01   9.7453E-01   2.0125E+00   1.8057E+00   3.8182E+00
 125.5000   9.7490E-01   9.5449E-01   9.6522E-01   1.9406E+00   1.7325E+00   3.6733E+00
 126.0000   9.7186E-01   9.4664E-01   9.5994E-01   1.8869E+00   1.6770E+00   3.5643E+00
 126.5000   9.6242E-01   9.3876E-01   9.5129E-01   1.8310E+00   1.6225E+00   3.4539E+00
 127.0000   9.6211E-01   9.3488E-01   9.4924E-01   1.8113E+00   1.5843E+00   3.3957E+00
 127.5000   9.6281E-01   9.3957E-01   9.5184E-01   1.7917E+00   1.5637E+00   3.3554E+00
 128.0000   9.6506E-01   9.4723E-01   9.5669E-01   1.7645E+00   1.5514E+00   3.3162E+00
 128.5000   9.6651E-01   9.4699E-01   9.5733E-01   1.7396E+00   1.5340E+00   3.2738E+00
 129.0000   9.6638E-01   9.4433E-01   9.5609E-01   1.7183E+00   1.5107E+00   3.2296E+00
 129.5000   9.7806E-01   9.4821E-01   9.6399E-01   1.7255E+00   1.5017E+00   3.2274E+00
 130.0000   9.9290E-01   9.5560E-01   9.7555E-01   1.7420E+00   1.5017E+00   3.2446E+00
 130.5000   9.9294E-01   9.5766E-01   9.7652E-01   1.7379E+00   1.4976E+00   3.2362E+00
 131.0000   9.8516E-01   9.5336E-01   9.7049E-01   1.7438E+00   1.4987E+00   3.2435E+00
 131.5000   9.7753E-01   9.4719E-01   9.6337E-01   1.7521E+00   1.5025E+00   3.2548E+00
 132.0000   9.7530E-01   9.4149E-01   9.5949E-01   1.7658E+00   1.5018E+00   3.2677E+00
 132.5000   9.6270E-01   9.3645E-01   9.5037E-01   1.7496E+00   1.4913E+00   3.2406E+00
 133.0000   9.5152E-01   9.3411E-01   9.4342E-01   1.7411E+00   1.4861E+00   3.2272E+00
 133.5000   9.5140E-01   9.4166E-01   9.4688E-01   1.7617E+00   1.4983E+00   3.2600E+00
 134.0000   9.4995E-01   9.4118E-01   9.4603E-01   1.7821E+00   1.4974E+00   3.2799E+00
 134.5000   9.4150E-01   9.3225E-01   9.3735E-01   1.7829E+00   1.4823E+00   3.2655E+00
 135.0000   9.3523E-01   9.2812E-01   9.3216E-01   1.7779E+00   1.4709E+00   3.2493E+00
 135.5000   9.3984E-01   9.3013E-01   9.3543E-01   1.7890E+00   1.4708E+00   3.2598E+00
 136.0000   9.5010E-01   9.5228E-01   9.5114E-01   1.8139E+00   1.5001E+00   3.3142E+00
 136.5000   9.6185E-01   9.5716E-01   9.5978E-01   1.8399E+00   1.4952E+00   3.3353E+00
 137.0000   9.7585E-01   9.7589E-01   9.7601E-01   1.8734E+00   1.5175E+00   3.3914E+00
 137.5000   9.8276E-01   9.7037E-01   9.7730E-01   1.8895E+00   1.5048E+00   3.3945E+00
 138.0000   9.7450E-01   9.6834E-01   9.7180E-01   1.8823E+00   1.5024E+00   3.3849E+00
 138.5000   9.6858E-01   9.5771E-01   9.6369E-01   1.8849E+00   1.4902E+00   3.3748E+00
 139.0000   9.5817E-01   9.6144E-01   9.5963E-01   1.8760E+00   1.4978E+00   3.3738E+00
 139.5000   9.6106E-01   9.6837E-01   9.6433E-01   1.8881E+00   1.5074E+00   3.3956E+00
 140.0000   9.5721E-01   9.6652E-01   9.6136E-01   1.8828E+00   1.5001E+00   3.3831E+00
 140.5000   9.6197E-01   9.5997E-01   9.6102E-01   1.8909E+00   1.4834E+00   3.3741E+00
 141.0000   9.6895E-01   9.6160E-01   9.6566E-01   1.8981E+00   1.4863E+00   3.3842E+00
 141.5000   9.7692E-01   9.6820E-01   9.7302E-01   1.9124E+00   1.4930E+00   3.4052E+00
 142.0000   9.7266E-01   9.7008E-01   9.7152E-01   1.9003E+00   1.4884E+00   3.3886E+00
 142.5000   9.6635E-01   9.7337E-01   9.6941E-01   1.8794E+00   1.4872E+00   3.3665E+00
 143.0000   9.6752E-01   9.7271E-01   9.6991E-01   1.8659E+00   1.4748E+00   3.3410E+00
 143.5000   9.7005E-01   9.7222E-01   9.7116E-01   1.8558E+00   1.4638E+00   3.3202E+00
 144.0000   9.6729E-01   9.6554E-01   9.6673E-01   1.8387E+00   1.4464E+00   3.2858E+00
 144.5000   9.6533E-01   9.6455E-01   9.6510E-01   1.8262E+00   1.4336E+00   3.2602E+00
 145.0000   9.8627E-01   9.6595E-01   9.7748E-01   1.8464E+00   1.4193E+00   3.2662E+00
 145.5000   1.0065E+00   9.6280E-01   9.8750E-01   1.8666E+00   1.3963E+00   3.2635E+00
 146.0000   1.0079E+00   9.6288E-01   9.8835E-01   1.8569E+00   1.3742E+00   3.2314E+00
 146.5000   1.0008E+00   9.6179E-01   9.8403E-01   1.8335E+00   1.3560E+00   3.1901E+00
 147.0000   9.9762E-01   9.6882E-01   9.8543E-01   1.8163E+00   1.3509E+00   3.1681E+00
 147.5000   1.0058E+00   9.6174E-01   9.8708E-01   1.8210E+00   1.3253E+00   3.1473E+00
 148.0000   1.0069E+00   9.7146E-01   9.9184E-01   1.8174E+00   1.3270E+00   3.1451E+00
 148.5000   1.0073E+00   9.6859E-01   9.9077E-01   1.8122E+00   1.3138E+00   3.1263E+00
 149.0000   1.0079E+00   9.7149E-01   9.9249E-01   1.8028E+00   1.3096E+00   3.1131E+00
 149.5000   1.0051E+00   9.5829E-01   9.8519E-01   1.7898E+00   1.2834E+00   3.0738E+00
 150.0000   1.0003E+00   9.6217E-01   9.8418E-01   1.7822E+00   1.2824E+00   3.0652E+00
 150.5000   9.9216E-01   9.7003E-01   9.8279E-01   1.7720E+00   1.2857E+00   3.0579E+00
 151.0000   9.9268E-01   9.8120E-01   9.8786E-01   1.7700E+00   1.2923E+00   3.0624E+00
 151.5000   9.8681E-01   9.7436E-01   9.8161E-01   1.7570E+00   1.2752E+00   3.0324E+00
 152.0000   9.8930E-01   9.6719E-01   9.8008E-01   1.7654E+00   1.2606E+00   3.0263E+00
 152.5000   9.8380E-01   9.5889E-01   9.7340E-01   1.7629E+00   1.2462E+00   3.0094E+00
 153.0000   9.8241E-01   9.5988E-01   9.7317E-01   1.7657E+00   1.2476E+00   3.0139E+00
 153.5000   9.7746E-01   9.4915E-01   9.6585E-01   1.7555E+00   1.2306E+00   2.9869E+00
 154.0000   9.7225E-01   9.3645E-01   9.5750E-01   1.7411E+00   1.2097E+00   2.9516E+00
 154.5000   9.7320E-01   9.1795E-01   9.5013E-01   1.7385E+00   1.1831E+00   2.9219E+00
 155.0000   9.6953E-01   9.0887E-01   9.4407E-01   1.7213E+00   1.1711E+00   2.8925E+00
 155.5000   9.6752E-01   9.0522E-01   9.4134E-01   1.6941E+00   1.1620E+00   2.8567E+00
 156.0000   9.6938E-01   9.0511E-01   9.4230E-01   1.6752E+00   1.1552E+00   2.8310E+00
 156.5000   9.7348E-01   9.0792E-01   9.4575E-01   1.6620E+00   1.1502E+00   2.8128E+00
 157.0000   9.8736E-01   9.1193E-01   9.5537E-01   1.6756E+00   1.1463E+00   2.8222E+00
 157.5000   9.8705E-01   9.2086E-01   9.5895E-01   1.6600E+00   1.1453E+00   2.8054E+00
 158.0000   9.9791E-01   9.2863E-01   9.6858E-01   1.6682E+00   1.1439E+00   2.8124E+00
 158.5000   9.9772E-01   9.3410E-01   9.7091E-01   1.6562E+00   1.1409E+00   2.7975E+00
 159.0000   9.9693E-01   9.3811E-01   9.7213E-01   1.6391E+00   1.1395E+00   2.7791E+00
 159.5000   9.8498E-01   9.4258E-01   9.6709E-01   1.6030E+00   1.1407E+00   2.7442E+00
 160.0000   9.7674E-01   9.4725E-01   9.6427E-01   1.5812E+00   1.1358E+00   2.7172E+00


==> table_A4.dat <==
***************************************************************************
* Table A4:
* Best-fit incident soft X-ray spectra in photons/cm^2sA for
* log g (HZ43) = 7.90 as shown in Fig.~6. They include the
* interstellar absorption with the column densities quoted below.
*                         
*
* Parameters:
*             T_eff     log g         (R/d)^2                 N_H
* HZ43 A      51126 K   7.90          3.011E-23               8.91E17 cm^-2
* Sirius B    24923 K   8.60          4.877E-21               4.94E17 cm^-2
*
*             kT_1      (R/d)_1       kT_2      (R/d)_2       N_H
* RXJ1856-37  62.83 eV  0.0378 km/pc  32.26 eV  0.1371 km/pc  1.10E20 cm^-2
*
***************************************************************************
*
* Lambda   HZ43 A     Sirius B   RXJ1856-37
*  (A)
* Follow 400 lines
  10.0   1.4370E-17              7.4947E-08
  10.5   6.4573E-17		 1.5749E-07
  11.0   2.6026E-16		 3.0658E-07
  11.5   9.5206E-16		 5.5859E-07
  12.0   3.1935E-15  3.8446E-19  9.6080E-07
  12.5   9.9079E-15  1.8357E-18	 1.5714E-06
  13.0   2.8650E-14  7.7013E-18	 2.4584E-06
  13.5   7.7724E-14  2.8896E-17	 3.6982E-06
  14.0   1.9897E-13  9.8459E-17	 5.3729E-06
  14.5   4.8310E-13  3.0866E-16	 7.6023E-06
  15.0   1.1175E-12  8.9986E-16	 1.0417E-05
  15.5   2.4723E-12  2.4615E-15	 1.3923E-05
  16.0   5.2506E-12  6.3641E-15	 1.8194E-05
  16.5   1.0738E-11  1.5642E-14	 2.3295E-05
  17.0   2.1206E-11  3.6729E-14	 2.9282E-05
  17.5   4.0547E-11  8.2721E-14	 3.6194E-05
  18.0   7.5235E-11  1.7929E-13	 4.4216E-05
  18.5   1.3574E-10  3.7510E-13	 5.3079E-05
  19.0   2.3861E-10  7.5930E-13	 6.2908E-05
  19.5   4.0934E-10  1.4905E-12	 7.3683E-05
  20.0   6.8642E-10  2.8430E-12	 8.5374E-05
  20.5   1.1289E-09  5.2953E-12	 9.7937E-05
  21.0   1.8204E-09  9.6203E-12	 1.1132E-04
  21.5   2.8805E-09  1.7064E-11	 1.2545E-04
  22.0   4.4773E-09  2.9590E-11	 1.4027E-04
  22.5   6.8434E-09  5.0224E-11	 1.5569E-04
  23.0   1.0296E-08  8.3544E-11	 1.7163E-04
  23.5   1.5263E-08  1.3634E-10	 1.9551E-04
  24.0   2.2302E-08  2.1850E-10	 2.1331E-04
  24.5   3.2154E-08  3.4421E-10	 2.3147E-04
  25.0   4.5771E-08  5.3342E-10	 2.4989E-04
  25.5   6.4372E-08  8.1397E-10	 2.6849E-04
  26.0   8.9499E-08  1.2238E-09	 2.8718E-04
  26.5   1.2308E-07  1.8145E-09	 3.0590E-04
  27.0   1.6752E-07  2.6544E-09	 3.2456E-04
  27.5   2.2574E-07  3.8339E-09	 3.4309E-04
  28.0   3.0136E-07  5.4709E-09	 3.6143E-04
  28.5   3.9867E-07  7.7164E-09	 3.7951E-04
  29.0   5.2290E-07  1.0764E-08	 3.9727E-04
  29.5   6.8021E-07  1.4857E-08	 4.1467E-04
  30.0   8.7790E-07  2.0301E-08	 4.3165E-04
  30.5   1.1245E-06  2.7470E-08	 4.4817E-04
  31.0   1.4301E-06  3.6832E-08	 4.6760E-04
  31.5   1.8061E-06  4.8946E-08	 4.8332E-04
  32.0   2.2659E-06  6.4496E-08	 4.9848E-04
  32.5   2.8246E-06  8.4297E-08	 5.1306E-04
  33.0   3.4995E-06  1.0932E-07	 5.2703E-04
  33.5   4.3103E-06  1.4071E-07	 5.4038E-04
  34.0   5.2789E-06  1.7983E-07	 5.5309E-04
  34.5   6.4299E-06  2.2824E-07	 5.6515E-04
  35.0   7.7909E-06  2.8776E-07	 5.7656E-04
  35.5   9.4004E-06  3.6111E-07	 5.8730E-04
  36.0   1.1289E-05  4.5051E-07	 5.9738E-04
  36.5   1.3493E-05  5.5875E-07	 6.0678E-04
  37.0   1.6054E-05  6.8909E-07	 6.1552E-04
  37.5   1.9019E-05  8.4519E-07	 6.2359E-04
  38.0   2.2434E-05  1.0312E-06	 6.3100E-04
  38.5   2.6356E-05  1.2518E-06	 6.3775E-04
  39.0   3.0840E-05  1.5122E-06	 6.4385E-04
  39.5   3.5951E-05  1.8181E-06	 6.4931E-04
  40.0   4.1754E-05  2.1760E-06	 6.5413E-04
  40.5   4.8320E-05  2.5930E-06	 6.5833E-04
  41.0   5.5724E-05  3.0769E-06	 6.6192E-04
  41.5   6.4049E-05  3.6361E-06	 6.6491E-04
  42.0   7.3379E-05  4.2802E-06	 6.6730E-04
  42.5   8.3803E-05  5.0190E-06	 6.6912E-04
  43.0   9.5417E-05  5.8636E-06	 6.7037E-04
  43.5   1.0832E-04  6.8261E-06	 6.7107E-04
  44.0   1.2265E-04  7.9194E-06	 6.9400E-04
  44.5   1.3845E-04  9.1573E-06	 6.9408E-04
  45.0   1.5587E-04  1.0554E-05	 6.9363E-04
  45.5   1.7502E-04  1.2126E-05	 6.9267E-04
  46.0   1.9603E-04  1.3891E-05	 6.9121E-04
  46.5   2.1902E-04  1.5865E-05	 6.8926E-04
  47.0   2.4412E-04  1.8068E-05	 6.8684E-04
  47.5   2.7146E-04  2.0521E-05	 6.8395E-04
  48.0   3.0119E-04  2.3245E-05	 6.8063E-04
  48.5   3.3343E-04  2.6262E-05	 6.7688E-04
  49.0   3.6836E-04  2.9596E-05	 6.7271E-04
  49.5   4.0608E-04  3.3272E-05	 6.6814E-04
  50.0   4.4677E-04  3.7317E-05	 6.6318E-04
  50.5   4.9056E-04  4.1755E-05	 6.5785E-04
  51.0   5.3763E-04  4.6619E-05	 6.5217E-04
  51.5   5.8811E-04  5.1935E-05	 6.4614E-04
  52.0   6.4218E-04  5.7737E-05	 6.3979E-04
  52.5   6.9998E-04  6.4054E-05	 6.3313E-04
  53.0   7.6167E-04  7.0921E-05	 6.2617E-04
  53.5   8.2741E-04  7.8370E-05	 6.1893E-04
  54.0   8.9773E-04  8.6513E-05	 6.1141E-04
  54.5   9.7263E-04  9.5351E-05	 6.0365E-04
  55.0   1.0521E-03  1.0490E-04	 5.9565E-04
  55.5   1.1364E-03  1.1521E-04	 5.8742E-04
  56.0   1.2257E-03  1.2632E-04	 5.7899E-04
  56.5   1.3200E-03  1.3826E-04	 5.7035E-04
  57.0   1.4197E-03  1.5110E-04	 5.6154E-04
  57.5   1.5248E-03  1.6486E-04	 5.5256E-04
  58.0   1.6355E-03  1.7959E-04	 5.4343E-04
  58.5   1.7520E-03  1.9535E-04	 5.3416E-04
  59.0   1.8744E-03  2.1218E-04	 5.2476E-04
  59.5   2.0028E-03  2.3013E-04	 5.1525E-04
  60.0   2.1375E-03  2.4925E-04	 5.0564E-04
  60.5   2.2785E-03  2.6958E-04	 4.9594E-04
  61.0   2.4260E-03  2.9118E-04	 4.8618E-04
  61.5   2.5801E-03  3.1411E-04	 4.7634E-04
  62.0   2.7412E-03  3.3840E-04	 4.6647E-04
  62.5   2.9090E-03  3.6412E-04	 4.5655E-04
  63.0   3.0839E-03  3.9132E-04	 4.4661E-04
  63.5   3.2660E-03  4.2004E-04	 4.3665E-04
  64.0   3.4554E-03  4.5034E-04	 4.2670E-04
  64.5   3.6521E-03  4.8229E-04	 4.1675E-04
  65.0   3.8564E-03  5.1591E-04	 4.0682E-04
  65.5   4.0684E-03  5.5128E-04	 3.9692E-04
  66.0   4.2880E-03  5.8846E-04	 3.8705E-04
  66.5   4.5154E-03  6.2746E-04	 3.7724E-04
  67.0   4.7509E-03  6.6838E-04	 3.6748E-04
  67.5   4.9942E-03  7.1125E-04	 3.5779E-04
  68.0   5.2456E-03  7.5612E-04	 3.4817E-04
  68.5   5.5052E-03  8.0306E-04	 3.3864E-04
  69.0   5.7730E-03  8.5209E-04	 3.2919E-04
  69.5   6.0491E-03  9.0323E-04	 3.1985E-04
  70.0   6.3336E-03  9.5662E-04	 3.1060E-04
  70.5   6.6264E-03  1.0123E-03	 3.0147E-04
  71.0   6.9277E-03  1.0702E-03	 2.9245E-04
  71.5   7.2374E-03  1.1305E-03	 2.8356E-04
  72.0   7.5558E-03  1.1932E-03	 2.7479E-04
  72.5   7.8827E-03  1.2583E-03	 2.6616E-04
  73.0   8.2181E-03  1.3258E-03	 2.5767E-04
  73.5   8.5622E-03  1.3960E-03	 2.4931E-04
  74.0   8.9148E-03  1.4686E-03	 2.4110E-04
  74.5   9.2761E-03  1.5439E-03	 2.3305E-04
  75.0   9.6460E-03  1.6217E-03	 2.2514E-04
  75.5   1.0027E-02  1.7031E-03	 2.1973E-04
  76.0   1.0420E-02  1.7882E-03	 2.1207E-04
  76.5   1.0822E-02  1.8762E-03	 2.0458E-04
  77.0   1.1232E-02  1.9672E-03	 1.9725E-04
  77.5   1.1652E-02  2.0612E-03	 1.9008E-04
  78.0   1.2081E-02  2.1582E-03	 1.8308E-04
  78.5   1.2518E-02  2.2582E-03	 1.7624E-04
  79.0   1.2965E-02  2.3612E-03	 1.6958E-04
  79.5   1.3420E-02  2.4674E-03	 1.6308E-04
  80.0   1.3884E-02  2.5766E-03	 1.5675E-04
  80.5   1.4357E-02  2.6891E-03	 1.5058E-04
  81.0   1.4840E-02  2.8047E-03	 1.4459E-04
  81.5   1.5330E-02  2.9235E-03	 1.3876E-04
  82.0   1.5830E-02  3.0455E-03	 1.3309E-04
  82.5   1.6338E-02  3.1707E-03	 1.2759E-04
  83.0   1.6855E-02  3.2992E-03	 1.2226E-04
  83.5   1.7380E-02  3.4308E-03	 1.1708E-04
  84.0   1.7914E-02  3.5657E-03	 1.1207E-04
  84.5   1.8456E-02  3.7039E-03	 1.0722E-04
  85.0   1.9006E-02  3.8452E-03	 1.0252E-04
  85.5   1.9565E-02  3.9898E-03	 9.7981E-05
  86.0   2.0132E-02  4.1376E-03	 9.3591E-05
  86.5   2.0706E-02  4.2886E-03	 8.9352E-05
  87.0   2.1289E-02  4.4429E-03	 8.5260E-05
  87.5   2.1880E-02  4.6003E-03	 8.1313E-05
  88.0   2.2478E-02  4.7609E-03	 7.7508E-05
  88.5   2.3084E-02  4.9246E-03	 7.3843E-05
  89.0   2.3698E-02  5.0915E-03	 7.0314E-05
  89.5   2.4319E-02  5.2615E-03	 6.6919E-05
  90.0   2.4947E-02  5.4345E-03	 6.3655E-05
  90.5   2.5583E-02  5.6106E-03	 6.0518E-05
  91.0   2.6226E-02  5.7897E-03	 5.7505E-05
  91.5   2.6876E-02  5.9718E-03	 5.4614E-05
  92.0   2.7532E-02  6.1568E-03	 5.1841E-05
  92.5   2.8196E-02  6.3447E-03	 4.9183E-05
  93.0   2.8866E-02  6.5354E-03	 4.6637E-05
  93.5   2.9543E-02  6.7290E-03	 4.4199E-05
  94.0   3.0226E-02  6.9253E-03	 4.1867E-05
  94.5   3.0916E-02  7.1243E-03	 3.9636E-05
  95.0   3.1611E-02  7.3259E-03	 3.7505E-05
  95.5   3.2313E-02  7.5299E-03	 3.5470E-05
  96.0   3.3021E-02  7.7369E-03	 3.3527E-05
  96.5   3.3734E-02  7.9457E-03	 3.1674E-05
  97.0   3.4454E-02  8.1575E-03	 2.9908E-05
  97.5   3.5178E-02  8.3712E-03	 2.8225E-05
  98.0   3.5908E-02  8.5877E-03	 2.6623E-05
  98.5   3.6644E-02  8.8056E-03	 2.5098E-05
  99.0   3.7384E-02  9.0260E-03	 2.3649E-05
  99.5   3.8130E-02  9.2484E-03	 2.2271E-05
 100.0   3.8880E-02  9.4728E-03	 2.0962E-05
 100.5   3.9635E-02  9.6990E-03	 1.9720E-05
 101.0   4.0395E-02  9.9268E-03	 1.8541E-05
 101.5   4.1159E-02  1.0157E-02	 1.7424E-05
 102.0   4.1927E-02  1.0388E-02	 1.6365E-05
 102.5   4.2700E-02  1.0621E-02	 1.5362E-05
 103.0   4.3477E-02  1.0855E-02	 1.4413E-05
 103.5   4.4257E-02  1.1090E-02	 1.3515E-05
 104.0   4.5041E-02  1.1327E-02	 1.2667E-05
 104.5   4.5830E-02  1.1565E-02	 1.1865E-05
 105.0   4.6620E-02  1.1804E-02	 1.1109E-05
 105.5   4.7416E-02  1.2044E-02	 1.0395E-05
 106.0   4.8214E-02  1.2284E-02	 9.7212E-06
 106.5   4.9014E-02  1.2526E-02	 9.0865E-06
 107.0   4.9819E-02  1.2767E-02	 8.4887E-06
 107.5   5.0624E-02  1.3010E-02	 7.9259E-06
 108.0   5.1434E-02  1.3253E-02	 7.3965E-06
 108.5   5.2246E-02  1.3496E-02	 6.8988E-06
 109.0   5.3061E-02  1.3739E-02	 6.4310E-06
 109.5   5.3878E-02  1.3983E-02	 5.9917E-06
 110.0   5.4695E-02  1.4226E-02	 5.5794E-06
 110.5   5.5517E-02  1.4470E-02	 5.1927E-06
 111.0   5.6340E-02  1.4713E-02	 4.8302E-06
 111.5   5.7162E-02  1.4956E-02	 4.4905E-06
 112.0   5.7988E-02  1.5198E-02	 4.1725E-06
 112.5   5.8816E-02  1.5440E-02	 3.8749E-06
 113.0   5.9644E-02  1.5681E-02	 3.5965E-06
 113.5   6.0473E-02  1.5921E-02	 3.3364E-06
 114.0   6.1306E-02  1.6161E-02	 3.0933E-06
 114.5   6.2137E-02  1.6399E-02	 2.8664E-06
 115.0   6.2968E-02  1.6636E-02	 2.6547E-06
 115.5   6.3802E-02  1.6872E-02	 2.4573E-06
 116.0   6.4636E-02  1.7107E-02	 2.2734E-06
 116.5   6.5468E-02  1.7340E-02	 2.1020E-06
 117.0   6.6303E-02  1.7572E-02	 1.9425E-06
 117.5   6.7138E-02  1.7802E-02	 1.7942E-06
 118.0   6.7973E-02  1.8030E-02	 1.6562E-06
 118.5   6.8809E-02  1.8256E-02	 1.5280E-06
 119.0   6.9643E-02  1.8481E-02	 1.4090E-06
 119.5   7.0477E-02  1.8703E-02	 1.2985E-06
 120.0   7.1310E-02  1.8924E-02	 1.1961E-06
 120.5   7.2143E-02  1.9142E-02	 1.1011E-06
 121.0   7.2975E-02  1.9357E-02	 1.0131E-06
 121.5   7.3806E-02  1.9571E-02	 9.3159E-07
 122.0   7.4638E-02  1.9781E-02	 8.5619E-07
 122.5   7.5467E-02  1.9989E-02	 7.8645E-07
 123.0   7.6295E-02  2.0194E-02	 7.2201E-07
 123.5   7.7129E-02  2.0396E-02	 6.7086E-07
 124.0   7.7957E-02  2.0596E-02	 6.1517E-07
 124.5   7.8781E-02  2.0792E-02	 5.6379E-07
 125.0   7.9604E-02  2.0985E-02	 5.1642E-07
 125.5   8.0427E-02  2.1175E-02	 4.7277E-07
 126.0   8.1261E-02  2.1369E-02	 4.3257E-07
 126.5   8.2108E-02  2.1570E-02	 3.9557E-07
 127.0   8.2953E-02  2.1768E-02	 3.6152E-07
 127.5   8.3797E-02  2.1963E-02	 3.3023E-07
 128.0   8.4641E-02  2.2154E-02	 3.0148E-07
 128.5   8.5482E-02  2.2342E-02	 2.7507E-07
 129.0   8.6321E-02  2.2526E-02	 2.5084E-07
 129.5   8.7157E-02  2.2707E-02	 2.2862E-07
 130.0   8.7991E-02  2.2884E-02	 2.0825E-07
 130.5   8.8827E-02  2.3058E-02	 1.8959E-07
 131.0   8.9654E-02  2.3227E-02	 1.7250E-07
 131.5   9.0484E-02  2.3393E-02	 1.5687E-07
 132.0   9.1309E-02  2.3555E-02	 1.4257E-07
 132.5   9.2133E-02  2.3714E-02	 1.2951E-07
 133.0   9.2953E-02  2.3868E-02	 1.1757E-07
 133.5   9.3772E-02  2.4018E-02	 1.0668E-07
 134.0   9.4585E-02  2.4164E-02	 9.6736E-08
 134.5   9.5400E-02  2.4305E-02	 8.7674E-08
 135.0   9.6207E-02  2.4443E-02	 7.9415E-08
 135.5   9.7013E-02  2.4576E-02	 7.1895E-08
 136.0   9.7816E-02  2.4706E-02	 6.5051E-08
 136.5   9.8616E-02  2.4829E-02	 5.8824E-08
 137.0   9.9411E-02  2.4950E-02	 5.3163E-08
 137.5   1.0021E-01  2.5065E-02	 4.8021E-08
 138.0   1.0100E-01  2.5177E-02	 4.3351E-08
 138.5   1.0178E-01  2.5283E-02	 3.9113E-08
 139.0   1.0256E-01  2.5386E-02	 3.5270E-08
 139.5   1.0334E-01  2.5484E-02	 3.1787E-08
 140.0   1.0412E-01  2.5577E-02	 2.8631E-08
 140.5   1.0489E-01  2.5665E-02	 2.5774E-08
 141.0   1.0566E-01  2.5749E-02	 2.3189E-08
 141.5   1.0642E-01  2.5829E-02	 2.0851E-08
 142.0   1.0718E-01  2.5903E-02	 1.8739E-08
 142.5   1.0794E-01  2.5973E-02	 1.6831E-08
 143.0   1.0869E-01  2.6038E-02	 1.5109E-08
 143.5   1.0944E-01  2.6098E-02	 1.3555E-08
 144.0   1.1019E-01  2.6154E-02	 1.2154E-08
 144.5   1.1092E-01  2.6206E-02	 1.0892E-08
 145.0   1.1166E-01  2.6252E-02	 9.7556E-09
 145.5   1.1239E-01  2.6294E-02	 8.7326E-09
 146.0   1.1312E-01  2.6331E-02	 7.8127E-09
 146.5   1.1384E-01  2.6362E-02	 6.9854E-09
 147.0   1.1456E-01  2.6390E-02	 6.2423E-09
 147.5   1.1527E-01  2.6413E-02	 5.5750E-09
 148.0   1.1598E-01  2.6431E-02	 4.9764E-09
 148.5   1.1668E-01  2.6445E-02	 4.4394E-09
 149.0   1.1738E-01  2.6453E-02	 3.9581E-09
 149.5   1.1808E-01  2.6457E-02	 3.5271E-09
 150.0   1.1876E-01  2.6458E-02	 3.1412E-09
 150.5   1.1945E-01  2.6452E-02	 2.7959E-09
 151.0   1.2013E-01  2.6443E-02	 2.4872E-09
 151.5   1.2080E-01  2.6429E-02	 2.2113E-09
 152.0   1.2147E-01  2.6410E-02	 1.9649E-09
 152.5   1.2214E-01  2.6388E-02	 1.7450E-09
 153.0   1.2279E-01  2.6360E-02	 1.5488E-09
 153.5   1.2345E-01  2.6328E-02	 1.3738E-09
 154.0   1.2410E-01  2.6292E-02	 1.2180E-09
 154.5   1.2474E-01  2.6252E-02	 1.0792E-09
 155.0   1.2538E-01  2.6206E-02	 9.5572E-10
 155.5   1.2601E-01  2.6158E-02	 8.4587E-10
 156.0   1.2664E-01  2.6104E-02	 7.4822E-10
 156.5   1.2726E-01  2.6048E-02	 6.6147E-10
 157.0   1.2788E-01  2.5985E-02	 5.8444E-10
 157.5   1.2849E-01  2.5920E-02	 5.1611E-10
 158.0   1.2910E-01  2.5851E-02	 4.5550E-10
 158.5   1.2970E-01  2.5777E-02	 4.0178E-10
 159.0   1.3029E-01  2.5700E-02	 3.5420E-10
 159.5   1.3088E-01  2.5620E-02	 3.1208E-10
 160.0   1.3147E-01  2.5535E-02	 2.7482E-10
 160.5   1.3205E-01  2.5446E-02
 161.0   1.3262E-01  2.5354E-02
 161.5   1.3319E-01  2.5258E-02
 162.0   1.3375E-01  2.5159E-02
 162.5   1.3431E-01  2.5056E-02
 163.0   1.3486E-01  2.4950E-02
 163.5   1.3540E-01  2.4840E-02
 164.0   1.3594E-01  2.4728E-02
 164.5   1.3648E-01  2.4611E-02
 165.0   1.3700E-01  2.4492E-02
 165.5   1.3752E-01  2.4370E-02
 166.0   1.3804E-01  2.4244E-02
 166.5   1.3855E-01  2.4116E-02
 167.0   1.3906E-01  2.3985E-02
 167.5   1.3956E-01  2.3851E-02
 168.0   1.4005E-01  2.3715E-02
 168.5   1.4054E-01  2.3575E-02
 169.0   1.4102E-01  2.3433E-02
 169.5   1.4149E-01  2.3289E-02
 170.0   1.4197E-01  2.3142E-02
 170.5   1.4243E-01  2.2993E-02
 171.0   1.4289E-01  2.2841E-02
 171.5   1.4334E-01  2.2687E-02
 172.0   1.4379E-01  2.2532E-02
 172.5   1.4423E-01  2.2373E-02
 173.0   1.4467E-01  2.2214E-02
 173.5   1.4510E-01  2.2052E-02
 174.0   1.4552E-01  2.1887E-02
 174.5   1.4594E-01  2.1722E-02
 175.0   1.4635E-01  2.1554E-02
 175.5   1.4676E-01  2.1385E-02
 176.0   1.4716E-01  2.1214E-02
 176.5   1.4756E-01  2.1042E-02
 177.0   1.4795E-01  2.0868E-02
 177.5   1.4833E-01  2.0693E-02
 178.0   1.4871E-01  2.0516E-02
 178.5   1.4908E-01  2.0339E-02
 179.0   1.4945E-01  2.0160E-02
 179.5   1.4981E-01  1.9980E-02
 180.0   1.5017E-01  1.9799E-02
 180.5   1.5052E-01  1.9618E-02
 181.0   1.5087E-01  1.9435E-02
 181.5   1.5121E-01  1.9252E-02
 182.0   1.5154E-01  1.9067E-02
 182.5   1.5188E-01  1.8886E-02
 183.0   1.5223E-01  1.8712E-02
 183.5   1.5258E-01  1.8537E-02
 184.0   1.5292E-01  1.8361E-02
 184.5   1.5326E-01  1.8186E-02
 185.0   1.5360E-01  1.8009E-02
 185.5   1.5392E-01  1.7832E-02
 186.0   1.5425E-01  1.7655E-02
 186.5   1.5457E-01  1.7476E-02
 187.0   1.5489E-01  1.7298E-02
 187.5   1.5520E-01  1.7120E-02
 188.0   1.5552E-01  1.6941E-02
 188.5   1.5583E-01  1.6762E-02
 189.0   1.5614E-01  1.6584E-02
 189.5   1.5646E-01  1.6405E-02
 190.0   1.5680E-01  1.6226E-02
 190.5   1.5718E-01  1.6048E-02
 191.0   1.5783E-01  1.5874E-02
 191.5   1.5723E-01  1.5684E-02
 192.0   1.5842E-01  1.5517E-02
 192.5   1.5664E-01  1.5313E-02
 193.0   1.5793E-01  1.5147E-02
 193.5   1.5850E-01  1.4974E-02
 194.0   1.5918E-01  1.4801E-02
 194.5   1.6132E-01  1.4647E-02
 195.0   1.5603E-01  1.4405E-02
 195.5   1.5809E-01  1.4251E-02
 196.0   1.5869E-01  1.4079E-02
 196.5   1.5908E-01  1.3905E-02
 197.0   1.5939E-01  1.3732E-02
 197.5   1.5966E-01  1.3559E-02
 198.0   1.5992E-01  1.3387E-02
 198.5   1.6016E-01  1.3215E-02
 199.0   1.6039E-01  1.3044E-02
 199.5   1.6062E-01  1.2873E-02
 200.0   1.6085E-01  1.2704E-02


==> table_A5.dat <==
***************************************************************************
* Table A5:
* Best-fit incident soft X-ray spectra in photons/cm^2sA for
* log g (HZ43) = 7.80 as shown in Fig.~6, upper end of error bars.
* They include the interstellar absorption with the column densities
* quoted below.
*
* Parameters:
*             T_eff     log g         (R/d)^2                 N_H
* HZ43 A      51787 K   7.80          2.973E-23               9.26E17 cm^-2
* Sirius B    25033 K   8.60          4.843E-21               5.58E17 cm^-2
*
*             kT_1      (R/d)_1       kT_2      (R/d)_2       N_H
* RXJ1856-37  62.78 eV  0.0379 km/pc  31.95 eV  0.1376 km/pc  1.07E20 cm^-2
*
***************************************************************************
*
* Lambda   HZ43 A     Sirius B   RXJ1856-37
*  (A)
* Follow 400 lines
  10.0   1.2656E-17              7.4187E-08
  10.5   5.7036E-17		 1.5601E-07
  11.0   2.3047E-16		 3.0391E-07
  11.5   8.4506E-16		 5.5407E-07
  12.0   2.8405E-15  4.2926E-19  9.5357E-07
  12.5   8.8298E-15  2.0433E-18	 1.5604E-06
  13.0   2.5578E-14  8.5489E-18	 2.4425E-06
  13.5   6.9510E-14  3.1996E-17	 3.6761E-06
  14.0   1.7821E-13  1.0878E-16	 5.3432E-06
  14.5   4.3335E-13  3.4030E-16	 7.5628E-06
  15.0   1.0038E-12  9.9023E-16	 1.0367E-05
  15.5   2.2239E-12  2.7040E-15	 1.3861E-05
  16.0   4.7292E-12  6.9793E-15	 1.8120E-05
  16.5   9.6841E-12  1.7127E-14	 2.3209E-05
  17.0   1.9148E-11  4.0158E-14	 2.9183E-05
  17.5   3.6658E-11  9.0318E-14	 3.6083E-05
  18.0   6.8099E-11  1.9550E-13	 4.4091E-05
  18.5   1.2302E-10  4.0850E-13	 5.2945E-05
  19.0   2.1649E-10  8.2590E-13	 6.2767E-05
  19.5   3.7182E-10  1.6194E-12	 7.3538E-05
  20.0   6.2421E-10  3.0854E-12	 8.5228E-05
  20.5   1.0278E-09  5.7406E-12	 9.7795E-05
  21.0   1.6592E-09  1.0419E-11	 1.1118E-04
  21.5   2.6284E-09  1.8462E-11	 1.2533E-04
  22.0   4.0900E-09  3.1983E-11	 1.4016E-04
  22.5   6.2586E-09  5.4238E-11	 1.5560E-04
  23.0   9.4264E-09  9.0143E-11	 1.7157E-04
  23.5   1.3990E-08  1.4699E-10	 1.9530E-04
  24.0   2.0466E-08  2.3538E-10	 2.1312E-04
  24.5   2.9540E-08  3.7050E-10	 2.3128E-04
  25.0   4.2099E-08  5.7375E-10	 2.4972E-04
  25.5   5.9277E-08  8.7489E-10	 2.6833E-04
  26.0   8.2512E-08  1.3145E-09	 2.8705E-04
  26.5   1.1361E-07  1.9476E-09	 3.0578E-04
  27.0   1.5481E-07  2.8474E-09	 3.2446E-04
  27.5   2.0887E-07  4.1101E-09	 3.4301E-04
  28.0   2.7915E-07  5.8615E-09	 3.6136E-04
  28.5   3.6974E-07  8.2626E-09	 3.7945E-04
  29.0   4.8555E-07  1.1520E-08	 3.9723E-04
  29.5   6.3239E-07  1.5892E-08	 4.1463E-04
  30.0   8.1718E-07  2.1703E-08	 4.3162E-04
  30.5   1.0481E-06  2.9353E-08	 4.4814E-04
  31.0   1.3345E-06  3.9336E-08	 4.6750E-04
  31.5   1.6876E-06  5.2250E-08	 4.8321E-04
  32.0   2.1198E-06  6.8818E-08	 4.9836E-04
  32.5   2.6459E-06  8.9906E-08	 5.1292E-04
  33.0   3.2822E-06  1.1654E-07	 5.2687E-04
  33.5   4.0479E-06  1.4995E-07	 5.4020E-04
  34.0   4.9638E-06  1.9155E-07	 5.5289E-04
  34.5   6.0541E-06  2.4302E-07	 5.6492E-04
  35.0   7.3452E-06  3.0628E-07	 5.7630E-04
  35.5   8.8742E-06  3.8421E-07	 5.8701E-04
  36.0   1.0671E-05  4.7914E-07	 5.9705E-04
  36.5   1.2771E-05  5.9406E-07	 6.0641E-04
  37.0   1.5215E-05  7.3237E-07	 6.1512E-04
  37.5   1.8048E-05  8.9797E-07	 6.2315E-04
  38.0   2.1318E-05  1.0952E-06	 6.3052E-04
  38.5   2.5078E-05  1.3291E-06	 6.3723E-04
  39.0   2.9385E-05  1.6050E-06	 6.4330E-04
  39.5   3.4298E-05  1.9291E-06	 6.4873E-04
  40.0   3.9886E-05  2.3082E-06	 6.5352E-04
  40.5   4.6220E-05  2.7497E-06	 6.5769E-04
  41.0   5.3373E-05  3.2619E-06	 6.6126E-04
  41.5   6.1428E-05  3.8536E-06	 6.6422E-04
  42.0   7.0469E-05  4.5350E-06	 6.6660E-04
  42.5   8.0587E-05  5.3163E-06	 6.6841E-04
  43.0   9.1877E-05  6.2093E-06	 6.6965E-04
  43.5   1.0444E-04  7.2267E-06	 6.7035E-04
  44.0   1.1841E-04  8.3821E-06	 6.9273E-04
  44.5   1.3384E-04  9.6899E-06	 6.9281E-04
  45.0   1.5088E-04  1.1165E-05	 6.9237E-04
  45.5   1.6964E-04  1.2825E-05	 6.9142E-04
  46.0   1.9024E-04  1.4688E-05	 6.8998E-04
  46.5   2.1283E-04  1.6772E-05	 6.8805E-04
  47.0   2.3752E-04  1.9097E-05	 6.8567E-04
  47.5   2.6447E-04  2.1685E-05	 6.8283E-04
  48.0   2.9380E-04  2.4558E-05	 6.7956E-04
  48.5   3.2567E-04  2.7739E-05	 6.7587E-04
  49.0   3.6023E-04  3.1255E-05	 6.7176E-04
  49.5   3.9760E-04  3.5130E-05	 6.6727E-04
  50.0   4.3800E-04  3.9392E-05	 6.6240E-04
  50.5   4.8152E-04  4.4069E-05	 6.5716E-04
  51.0   5.2837E-04  4.9194E-05	 6.5157E-04
  51.5   5.7869E-04  5.4793E-05	 6.4565E-04
  52.0   6.3264E-04  6.0904E-05	 6.3941E-04
  52.5   6.9041E-04  6.7555E-05	 6.3287E-04
  53.0   7.5215E-04  7.4784E-05	 6.2603E-04
  53.5   8.1803E-04  8.2624E-05	 6.1891E-04
  54.0   8.8858E-04  9.1194E-05	 6.1154E-04
  54.5   9.6380E-04  1.0049E-04	 6.0391E-04
  55.0   1.0438E-03  1.1054E-04	 5.9605E-04
  55.5   1.1286E-03  1.2139E-04	 5.8797E-04
  56.0   1.2186E-03  1.3307E-04	 5.7968E-04
  56.5   1.3139E-03  1.4563E-04	 5.7121E-04
  57.0   1.4146E-03  1.5912E-04	 5.6255E-04
  57.5   1.5209E-03  1.7359E-04	 5.5373E-04
  58.0   1.6331E-03  1.8908E-04	 5.4475E-04
  58.5   1.7512E-03  2.0564E-04	 5.3564E-04
  59.0   1.8754E-03  2.2333E-04	 5.2640E-04
  59.5   2.0060E-03  2.4219E-04	 5.1705E-04
  60.0   2.1430E-03  2.6227E-04	 5.0760E-04
  60.5   2.2867E-03  2.8363E-04	 4.9807E-04
  61.0   2.4371E-03  3.0632E-04	 4.8845E-04
  61.5   2.5945E-03  3.3040E-04	 4.7878E-04
  62.0   2.7590E-03  3.5591E-04	 4.6906E-04
  62.5   2.9307E-03  3.8292E-04	 4.5929E-04
  63.0   3.1099E-03  4.1148E-04	 4.4950E-04
  63.5   3.2966E-03  4.4163E-04	 4.3969E-04
  64.0   3.4909E-03  4.7344E-04	 4.2987E-04
  64.5   3.6929E-03  5.0699E-04	 4.2006E-04
  65.0   3.9031E-03  5.4226E-04	 4.1026E-04
  65.5   4.1209E-03  5.7939E-04	 4.0049E-04
  66.0   4.3472E-03  6.1840E-04	 3.9075E-04
  66.5   4.5816E-03  6.5934E-04	 3.8105E-04
  67.0   4.8245E-03  7.0227E-04	 3.7141E-04
  67.5   5.0759E-03  7.4724E-04	 3.6182E-04
  68.0   5.3357E-03  7.9433E-04	 3.5231E-04
  68.5   5.6042E-03  8.4357E-04	 3.4287E-04
  69.0   5.8814E-03  8.9500E-04	 3.3351E-04
  69.5   6.1677E-03  9.4865E-04	 3.2425E-04
  70.0   6.4626E-03  1.0047E-03	 3.1508E-04
  70.5   6.7665E-03  1.0630E-03	 3.0602E-04
  71.0   7.0793E-03  1.1238E-03	 2.9706E-04
  71.5   7.4013E-03  1.1870E-03	 2.8823E-04
  72.0   7.7323E-03  1.2528E-03	 2.7951E-04
  72.5   8.0726E-03  1.3210E-03	 2.7092E-04
  73.0   8.4220E-03  1.3919E-03	 2.6247E-04
  73.5   8.7805E-03  1.4655E-03	 2.5414E-04
  74.0   9.1482E-03  1.5417E-03	 2.4596E-04
  74.5   9.5254E-03  1.6205E-03	 2.3792E-04
  75.0   9.9117E-03  1.7022E-03	 2.3003E-04
  75.5   1.0310E-02  1.7875E-03	 2.2462E-04
  76.0   1.0721E-02  1.8768E-03	 2.1697E-04
  76.5   1.1141E-02  1.9691E-03	 2.0947E-04
  77.0   1.1570E-02  2.0645E-03	 2.0213E-04
  77.5   1.2010E-02  2.1631E-03	 1.9494E-04
  78.0   1.2458E-02  2.2647E-03	 1.8792E-04
  78.5   1.2917E-02  2.3696E-03	 1.8106E-04
  79.0   1.3385E-02  2.4776E-03	 1.7436E-04
  79.5   1.3863E-02  2.5889E-03	 1.6782E-04
  80.0   1.4350E-02  2.7035E-03	 1.6145E-04
  80.5   1.4847E-02  2.8214E-03	 1.5524E-04
  81.0   1.5353E-02  2.9427E-03	 1.4920E-04
  81.5   1.5869E-02  3.0673E-03	 1.4331E-04
  82.0   1.6395E-02  3.1953E-03	 1.3759E-04
  82.5   1.6930E-02  3.3266E-03	 1.3203E-04
  83.0   1.7473E-02  3.4614E-03	 1.2663E-04
  83.5   1.8027E-02  3.5995E-03	 1.2139E-04
  84.0   1.8589E-02  3.7410E-03	 1.1631E-04
  84.5   1.9160E-02  3.8859E-03	 1.1139E-04
  85.0   1.9741E-02  4.0341E-03	 1.0661E-04
  85.5   2.0330E-02  4.1858E-03	 1.0199E-04
  86.0   2.0928E-02  4.3409E-03	 9.7526E-05
  86.5   2.1534E-02  4.4994E-03	 9.3205E-05
  87.0   2.2149E-02  4.6613E-03	 8.9031E-05
  87.5   2.2773E-02  4.8265E-03	 8.5000E-05
  88.0   2.3406E-02  4.9950E-03	 8.1110E-05
  88.5   2.4046E-02  5.1669E-03	 7.7359E-05
  89.0   2.4695E-02  5.3421E-03	 7.3743E-05
  89.5   2.5352E-02  5.5206E-03	 7.0261E-05
  90.0   2.6017E-02  5.7023E-03	 6.6908E-05
  90.5   2.6690E-02  5.8872E-03	 6.3683E-05
  91.0   2.7370E-02  6.0753E-03	 6.0583E-05
  91.5   2.8059E-02  6.2665E-03	 5.7603E-05
  92.0   2.8754E-02  6.4608E-03	 5.4743E-05
  92.5   2.9457E-02  6.6583E-03	 5.1997E-05
  93.0   3.0168E-02  6.8587E-03	 4.9364E-05
  93.5   3.0885E-02  7.0621E-03	 4.6840E-05
  94.0   3.1610E-02  7.2685E-03	 4.4422E-05
  94.5   3.2341E-02  7.4777E-03	 4.2108E-05
  95.0   3.3079E-02  7.6896E-03	 3.9893E-05
  95.5   3.3824E-02  7.9041E-03	 3.7775E-05
  96.0   3.4575E-02  8.1218E-03	 3.5752E-05
  96.5   3.5332E-02  8.3414E-03	 3.3819E-05
  97.0   3.6096E-02  8.5643E-03	 3.1974E-05
  97.5   3.6865E-02  8.7891E-03	 3.0214E-05
  98.0   3.7641E-02  9.0171E-03	 2.8536E-05
  98.5   3.8422E-02  9.2464E-03	 2.6938E-05
  99.0   3.9209E-02  9.4783E-03	 2.5415E-05
  99.5   4.0001E-02  9.7127E-03	 2.3967E-05
 100.0   4.0799E-02  9.9490E-03	 2.2589E-05
 100.5   4.1602E-02  1.0187E-02	 2.1279E-05
 101.0   4.2409E-02  1.0427E-02	 2.0035E-05
 101.5   4.3222E-02  1.0670E-02	 1.8854E-05
 102.0   4.4039E-02  1.0913E-02	 1.7733E-05
 102.5   4.4861E-02  1.1159E-02	 1.6670E-05
 103.0   4.5687E-02  1.1405E-02	 1.5662E-05
 103.5   4.6519E-02  1.1654E-02	 1.4708E-05
 104.0   4.7354E-02  1.1904E-02	 1.3805E-05
 104.5   4.8190E-02  1.2155E-02	 1.2950E-05
 105.0   4.9033E-02  1.2407E-02	 1.2142E-05
 105.5   4.9879E-02  1.2660E-02	 1.1378E-05
 106.0   5.0728E-02  1.2915E-02	 1.0657E-05
 106.5   5.1581E-02  1.3170E-02	 9.9764E-06
 107.0   5.2437E-02  1.3425E-02	 9.3342E-06
 107.5   5.3296E-02  1.3682E-02	 8.7287E-06
 108.0   5.4160E-02  1.3939E-02	 8.1583E-06
 108.5   5.5021E-02  1.4196E-02	 7.6211E-06
 109.0   5.5890E-02  1.4453E-02	 7.1155E-06
 109.5   5.6760E-02  1.4711E-02	 6.6399E-06
 110.0   5.7633E-02  1.4969E-02	 6.1929E-06
 110.5   5.8508E-02  1.5227E-02	 5.7728E-06
 111.0   5.9383E-02  1.5485E-02	 5.3785E-06
 111.5   6.0260E-02  1.5742E-02	 5.0084E-06
 112.0   6.1139E-02  1.5999E-02	 4.6613E-06
 112.5   6.2022E-02  1.6256E-02	 4.3360E-06
 113.0   6.2905E-02  1.6511E-02	 4.0312E-06
 113.5   6.3790E-02  1.6766E-02	 3.7459E-06
 114.0   6.4673E-02  1.7021E-02	 3.4789E-06
 114.5   6.5562E-02  1.7274E-02	 3.2291E-06
 115.0   6.6447E-02  1.7526E-02	 2.9958E-06
 115.5   6.7336E-02  1.7777E-02	 2.7778E-06
 116.0   6.8224E-02  1.8028E-02	 2.5743E-06
 116.5   6.9111E-02  1.8275E-02	 2.3844E-06
 117.0   7.0002E-02  1.8523E-02	 2.2074E-06
 117.5   7.0892E-02  1.8768E-02	 2.0424E-06
 118.0   7.1781E-02  1.9012E-02	 1.8887E-06
 118.5   7.2670E-02  1.9253E-02	 1.7457E-06
 119.0   7.3560E-02  1.9493E-02	 1.6126E-06
 119.5   7.4446E-02  1.9730E-02	 1.4889E-06
 120.0   7.5335E-02  1.9966E-02	 1.3739E-06
 120.5   7.6224E-02  2.0199E-02	 1.2671E-06
 121.0   7.7109E-02  2.0429E-02	 1.1680E-06
 121.5   7.7998E-02  2.0658E-02	 1.0761E-06
 122.0   7.8882E-02  2.0884E-02	 9.9083E-07
 122.5   7.9767E-02  2.1106E-02	 9.1185E-07
 123.0   8.0650E-02  2.1327E-02	 8.3872E-07
 123.5   8.1537E-02  2.1544E-02	 7.8057E-07
 124.0   8.2417E-02  2.1759E-02	 7.1715E-07
 124.5   8.3296E-02  2.1969E-02	 6.5854E-07
 125.0   8.4176E-02  2.2177E-02	 6.0439E-07
 125.5   8.5051E-02  2.2382E-02	 5.5439E-07
 126.0   8.5938E-02  2.2592E-02	 5.0825E-07
 126.5   8.6841E-02  2.2808E-02	 4.6570E-07
 127.0   8.7737E-02  2.3022E-02	 4.2647E-07
 127.5   8.8636E-02  2.3232E-02	 3.9034E-07
 128.0   8.9536E-02  2.3438E-02	 3.5708E-07
 128.5   9.0430E-02  2.3642E-02	 3.2647E-07
 129.0   9.1321E-02  2.3841E-02	 2.9832E-07
 129.5   9.2210E-02  2.4037E-02	 2.7246E-07
 130.0   9.3102E-02  2.4229E-02	 2.4869E-07
 130.5   9.3985E-02  2.4418E-02	 2.2688E-07
 131.0   9.4868E-02  2.4602E-02	 2.0687E-07
 131.5   9.5748E-02  2.4783E-02	 1.8852E-07
 132.0   9.6628E-02  2.4960E-02	 1.7170E-07
 132.5   9.7505E-02  2.5133E-02	 1.5630E-07
 133.0   9.8373E-02  2.5301E-02	 1.4220E-07
 133.5   9.9244E-02  2.5465E-02	 1.2930E-07
 134.0   1.0011E-01  2.5625E-02	 1.1751E-07
 134.5   1.0097E-01  2.5781E-02	 1.0674E-07
 135.0   1.0183E-01  2.5933E-02	 9.6894E-08
 135.5   1.0269E-01  2.6079E-02	 8.7913E-08
 136.0   1.0354E-01  2.6222E-02	 7.9721E-08
 136.5   1.0439E-01  2.6359E-02	 7.2251E-08
 137.0   1.0524E-01  2.6494E-02	 6.5446E-08
 137.5   1.0608E-01  2.6622E-02	 5.9249E-08
 138.0   1.0692E-01  2.6747E-02	 5.3609E-08
 138.5   1.0775E-01  2.6866E-02	 4.8480E-08
 139.0   1.0858E-01  2.6980E-02	 4.3817E-08
 139.5   1.0941E-01  2.7091E-02	 3.9581E-08
 140.0   1.1024E-01  2.7196E-02	 3.5734E-08
 140.5   1.1105E-01  2.7296E-02	 3.2244E-08
 141.0   1.1187E-01  2.7392E-02	 2.9078E-08
 141.5   1.1268E-01  2.7483E-02	 2.6209E-08
 142.0   1.1349E-01  2.7569E-02	 2.3610E-08
 142.5   1.1429E-01  2.7650E-02	 2.1257E-08
 143.0   1.1509E-01  2.7726E-02	 1.9127E-08
 143.5   1.1588E-01  2.7797E-02	 1.7202E-08
 144.0   1.1667E-01  2.7863E-02	 1.5462E-08
 144.5   1.1745E-01  2.7926E-02	 1.3890E-08
 145.0   1.1823E-01  2.7981E-02	 1.2471E-08
 145.5   1.1901E-01  2.8034E-02	 1.1191E-08
 146.0   1.1978E-01  2.8080E-02	 1.0037E-08
 146.5   1.2054E-01  2.8122E-02	 8.9964E-09
 147.0   1.2130E-01  2.8158E-02	 8.0596E-09
 147.5   1.2206E-01  2.8190E-02	 7.2161E-09
 148.0   1.2281E-01  2.8217E-02	 6.4576E-09
 148.5   1.2355E-01  2.8239E-02	 5.7755E-09
 149.0   1.2429E-01  2.8256E-02	 5.1625E-09
 149.5   1.2503E-01  2.8268E-02	 4.6122E-09
 150.0   1.2576E-01  2.8276E-02	 4.1181E-09
 150.5   1.2648E-01  2.8278E-02	 3.6750E-09
 151.0   1.2720E-01  2.8276E-02	 3.2777E-09
 151.5   1.2791E-01  2.8269E-02	 2.9218E-09
 152.0   1.2862E-01  2.8257E-02	 2.6030E-09
 152.5   1.2933E-01  2.8240E-02	 2.3178E-09
 153.0   1.3002E-01  2.8219E-02	 2.0627E-09
 153.5   1.3071E-01  2.8193E-02	 1.8346E-09
 154.0   1.3140E-01  2.8162E-02	 1.6309E-09
 154.5   1.3208E-01  2.8128E-02	 1.4490E-09
 155.0   1.3275E-01  2.8088E-02	 1.2866E-09
 155.5   1.3342E-01  2.8044E-02	 1.1418E-09
 156.0   1.3408E-01  2.7995E-02	 1.0128E-09
 156.5   1.3474E-01  2.7942E-02	 8.9781E-10
 157.0   1.3539E-01  2.7884E-02	 7.9546E-10
 157.5   1.3604E-01  2.7822E-02	 7.0440E-10
 158.0   1.3667E-01  2.7757E-02	 6.2341E-10
 158.5   1.3731E-01  2.7686E-02	 5.5143E-10
 159.0   1.3793E-01  2.7612E-02	 4.8750E-10
 159.5   1.3856E-01  2.7534E-02	 4.3074E-10
 160.0   1.3917E-01  2.7451E-02	 3.8038E-10
 160.5   1.3978E-01  2.7364E-02
 161.0   1.4039E-01  2.7274E-02
 161.5   1.4098E-01  2.7180E-02
 162.0   1.4158E-01  2.7082E-02
 162.5   1.4216E-01  2.6980E-02
 163.0   1.4274E-01  2.6874E-02
 163.5   1.4331E-01  2.6765E-02
 164.0   1.4388E-01  2.6652E-02
 164.5   1.4444E-01  2.6536E-02
 165.0   1.4500E-01  2.6416E-02
 165.5   1.4554E-01  2.6293E-02
 166.0   1.4609E-01  2.6166E-02
 166.5   1.4663E-01  2.6037E-02
 167.0   1.4716E-01  2.5904E-02
 167.5   1.4768E-01  2.5769E-02
 168.0   1.4820E-01  2.5630E-02
 168.5   1.4871E-01  2.5488E-02
 169.0   1.4922E-01  2.5344E-02
 169.5   1.4972E-01  2.5196E-02
 170.0   1.5021E-01  2.5047E-02
 170.5   1.5069E-01  2.4894E-02
 171.0   1.5117E-01  2.4738E-02
 171.5   1.5165E-01  2.4581E-02
 172.0   1.5212E-01  2.4421E-02
 172.5   1.5258E-01  2.4259E-02
 173.0   1.5303E-01  2.4094E-02
 173.5   1.5348E-01  2.3927E-02
 174.0   1.5393E-01  2.3758E-02
 174.5   1.5436E-01  2.3587E-02
 175.0   1.5480E-01  2.3413E-02
 175.5   1.5522E-01  2.3239E-02
 176.0   1.5564E-01  2.3061E-02
 176.5   1.5605E-01  2.2884E-02
 177.0   1.5646E-01  2.2703E-02
 177.5   1.5686E-01  2.2521E-02
 178.0   1.5726E-01  2.2338E-02
 178.5   1.5764E-01  2.2153E-02
 179.0   1.5803E-01  2.1967E-02
 179.5   1.5840E-01  2.1780E-02
 180.0   1.5877E-01  2.1591E-02
 180.5   1.5914E-01  2.1402E-02
 181.0   1.5949E-01  2.1210E-02
 181.5   1.5985E-01  2.1019E-02
 182.0   1.6020E-01  2.0826E-02
 182.5   1.6055E-01  2.0636E-02
 183.0   1.6091E-01  2.0454E-02
 183.5   1.6127E-01  2.0272E-02
 184.0   1.6163E-01  2.0088E-02
 184.5   1.6198E-01  1.9904E-02
 185.0   1.6232E-01  1.9719E-02
 185.5   1.6266E-01  1.9532E-02
 186.0   1.6300E-01  1.9346E-02
 186.5   1.6334E-01  1.9158E-02
 187.0   1.6366E-01  1.8971E-02
 187.5   1.6398E-01  1.8784E-02
 188.0   1.6431E-01  1.8595E-02
 188.5   1.6463E-01  1.8406E-02
 189.0   1.6496E-01  1.8218E-02
 189.5   1.6529E-01  1.8029E-02
 190.0   1.6564E-01  1.7841E-02
 190.5   1.6603E-01  1.7653E-02
 191.0   1.6674E-01  1.7469E-02
 191.5   1.6606E-01  1.7267E-02
 192.0   1.6735E-01  1.7091E-02
 192.5   1.6537E-01  1.6872E-02
 193.0   1.6677E-01  1.6698E-02
 193.5   1.6737E-01  1.6514E-02
 194.0   1.6810E-01  1.6332E-02
 194.5   1.7044E-01  1.6169E-02
 195.0   1.6462E-01  1.5907E-02
 195.5   1.6685E-01  1.5744E-02
 196.0   1.6750E-01  1.5561E-02
 196.5   1.6791E-01  1.5377E-02
 197.0   1.6823E-01  1.5193E-02
 197.5   1.6852E-01  1.5008E-02
 198.0   1.6878E-01  1.4824E-02
 198.5   1.6902E-01  1.4640E-02
 199.0   1.6926E-01  1.4457E-02
 199.5   1.6950E-01  1.4275E-02
 200.0   1.6973E-01  1.4094E-02


==> table_A6.dat <==
***************************************************************************
* Table A6:
* Best-fit incident soft X-ray spectra in photons/cm^2sA for
* log g (HZ43) = 8.00 as shown in Fig.~6, lower end of error bars.
* They include the interstellar absorption with the column densities
* quoted below.
*
* Parameters:
*             T_eff     log g         (R/d)^2                 N_H
* HZ43 A      50444 K   8.00          3.049E-23               8.53E17 cm^-2
* Sirius B    24808 K   8.60          4.915E-21               4.27E17 cm^-2
*
*             kT_1      (R/d)_1       kT_2      (R/d)_2       N_H
* RXJ1856-37  62.86 eV  0.0377 km/pc  32.64 eV  0.1366 km/pc  1.13E20 cm^-2
*
***************************************************************************
*
* Lambda   HZ43 A     Sirius B   RXJ1856-37
*  (A)
* Follow 400 lines
  10.0   1.6228E-17              7.5505E-08
  10.5   7.2716E-17		 1.5858E-07
  11.0   2.9234E-16		 3.0852E-07
  11.5   1.0670E-15		 5.6184E-07
  12.0   3.5717E-15  3.4182E-19	 9.6593E-07
  12.5   1.1060E-14  1.6373E-18	 1.5791E-06
  13.0   3.1927E-14  6.8895E-18	 2.4694E-06
  13.5   8.6477E-14  2.5918E-17	 3.7133E-06
  14.0   2.2103E-13  8.8527E-17	 5.3927E-06
  14.5   5.3588E-13  2.7813E-16	 7.6287E-06
  15.0   1.2378E-12  8.1252E-16	 1.0450E-05
  15.5   2.7350E-12  2.2268E-15	 1.3962E-05
  16.0   5.8012E-12  5.7674E-15	 1.8239E-05
  16.5   1.1849E-11  1.4199E-14	 2.3346E-05
  17.0   2.3372E-11  3.3393E-14	 2.9337E-05
  17.5   4.4636E-11  7.5319E-14	 3.6252E-05
  18.0   8.2725E-11  1.6348E-13	 4.4279E-05
  18.5   1.4909E-10  3.4248E-13	 5.3142E-05
  19.0   2.6177E-10  6.9416E-13	 6.2965E-05
  19.5   4.4857E-10  1.3643E-12	 7.3732E-05
  20.0   7.5134E-10  2.6053E-12	 8.5411E-05
  20.5   1.2343E-09  4.8581E-12	 9.7957E-05
  21.0   1.9882E-09  8.8357E-12	 1.1132E-04
  21.5   3.1424E-09  1.5689E-11	 1.2542E-04
  22.0   4.8790E-09  2.7232E-11	 1.4021E-04
  22.5   7.4492E-09  4.6268E-11	 1.5559E-04
  23.0   1.1194E-08  7.7033E-11	 1.7149E-04
  23.5   1.6576E-08  1.2583E-10	 1.9555E-04
  24.0   2.4194E-08  2.0183E-10	 2.1334E-04
  24.5   3.4841E-08  3.1820E-10	 2.3147E-04
  25.0   4.9540E-08  4.9351E-10	 2.4987E-04
  25.5   6.9594E-08  7.5363E-10	 2.6844E-04
  26.0   9.6648E-08  1.1340E-09	 2.8712E-04
  26.5   1.3276E-07  1.6824E-09	 3.0582E-04
  27.0   1.8048E-07  2.4629E-09	 3.2446E-04
  27.5   2.4293E-07  3.5596E-09	 3.4297E-04
  28.0   3.2389E-07  5.0826E-09	 3.6129E-04
  28.5   4.2798E-07  7.1732E-09	 3.7936E-04
  29.0   5.6066E-07  1.0012E-08	 3.9711E-04
  29.5   7.2843E-07  1.3827E-08	 4.1450E-04
  30.0   9.3896E-07  1.8904E-08	 4.3148E-04
  30.5   1.2013E-06  2.5594E-08	 4.4800E-04
  31.0   1.5258E-06  3.4334E-08	 4.6755E-04
  31.5   1.9246E-06  4.5650E-08	 4.8328E-04
  32.0   2.4113E-06  6.0181E-08	 4.9846E-04
  32.5   3.0021E-06  7.8694E-08	 5.1306E-04
  33.0   3.7146E-06  1.0210E-07	 5.2706E-04
  33.5   4.5694E-06  1.3148E-07	 5.4044E-04
  34.0   5.5889E-06  1.6810E-07	 5.5319E-04
  34.5   6.7986E-06  2.1344E-07	 5.6529E-04
  35.0   8.2269E-06  2.6922E-07	 5.7674E-04
  35.5   9.9134E-06  3.3799E-07	 5.8752E-04
  36.0   1.1889E-05  4.2182E-07	 5.9764E-04
  36.5   1.4192E-05  5.2336E-07	 6.0708E-04
  37.0   1.6864E-05  6.4570E-07	 6.1586E-04
  37.5   1.9950E-05  7.9226E-07	 6.2397E-04
  38.0   2.3503E-05  9.6696E-07	 6.3142E-04
  38.5   2.7576E-05  1.1742E-06	 6.3821E-04
  39.0   3.2224E-05  1.4189E-06	 6.4434E-04
  39.5   3.7514E-05  1.7066E-06	 6.4983E-04
  40.0   4.3511E-05  2.0432E-06	 6.5468E-04
  40.5   5.0284E-05  2.4355E-06	 6.5891E-04
  41.0   5.7914E-05  2.8909E-06	 6.6251E-04
  41.5   6.6475E-05  3.4173E-06	 6.6550E-04
  42.0   7.6056E-05  4.0239E-06	 6.6790E-04
  42.5   8.6747E-05  4.7198E-06	 6.6971E-04
  43.0   9.8637E-05  5.5156E-06	 6.7095E-04
  43.5   1.1183E-04  6.4229E-06	 6.7163E-04
  44.0   1.2645E-04  7.4534E-06	 6.9527E-04
  44.5   1.4255E-04  8.6207E-06	 6.9533E-04
  45.0   1.6028E-04  9.9384E-06	 6.9484E-04
  45.5   1.7974E-04  1.1422E-05	 6.9383E-04
  46.0   2.0105E-04  1.3087E-05	 6.9232E-04
  46.5   2.2433E-04  1.4950E-05	 6.9030E-04
  47.0   2.4972E-04  1.7031E-05	 6.8780E-04
  47.5   2.7734E-04  1.9347E-05	 6.8483E-04
  48.0   3.0730E-04  2.1920E-05	 6.8141E-04
  48.5   3.3978E-04  2.4771E-05	 6.7754E-04
  49.0   3.7488E-04  2.7922E-05	 6.7326E-04
  49.5   4.1275E-04  3.1397E-05	 6.6856E-04
  50.0   4.5355E-04  3.5220E-05	 6.6346E-04
  50.5   4.9740E-04  3.9418E-05	 6.5799E-04
  51.0   5.4446E-04  4.4017E-05	 6.5215E-04
  51.5   5.9485E-04  4.9046E-05	 6.4596E-04
  52.0   6.4875E-04  5.4536E-05	 6.3944E-04
  52.5   7.0627E-04  6.0515E-05	 6.3260E-04
  53.0   7.6761E-04  6.7015E-05	 6.2545E-04
  53.5   8.3289E-04  7.4067E-05	 6.1801E-04
  54.0   9.0265E-04  8.1777E-05	 6.1031E-04
  54.5   9.7684E-04  9.0148E-05	 6.0234E-04
  55.0   1.0555E-03  9.9196E-05	 5.9413E-04
  55.5   1.1388E-03  1.0896E-04	 5.8569E-04
  56.0   1.2269E-03  1.1948E-04	 5.7704E-04
  56.5   1.3199E-03  1.3080E-04	 5.6819E-04
  57.0   1.4180E-03  1.4297E-04	 5.5916E-04
  57.5   1.5214E-03  1.5601E-04	 5.4996E-04
  58.0   1.6301E-03  1.6998E-04	 5.4061E-04
  58.5   1.7444E-03  1.8492E-04	 5.3112E-04
  59.0   1.8643E-03  2.0088E-04	 5.2150E-04
  59.5   1.9900E-03  2.1791E-04	 5.1177E-04
  60.0   2.1217E-03  2.3604E-04	 5.0194E-04
  60.5   2.2594E-03  2.5533E-04	 4.9204E-04
  61.0   2.4033E-03  2.7583E-04	 4.8206E-04
  61.5   2.5536E-03  2.9758E-04	 4.7202E-04
  62.0   2.7103E-03  3.2064E-04	 4.6194E-04
  62.5   2.8736E-03  3.4505E-04	 4.5183E-04
  63.0   3.0435E-03  3.7086E-04	 4.4169E-04
  63.5   3.2203E-03  3.9813E-04	 4.3155E-04
  64.0   3.4039E-03  4.2690E-04	 4.2142E-04
  64.5   3.5947E-03  4.5723E-04	 4.1130E-04
  65.0   3.7923E-03  4.8915E-04	 4.0120E-04
  65.5   3.9972E-03  5.2275E-04	 3.9114E-04
  66.0   4.2095E-03  5.5805E-04	 3.8113E-04
  66.5   4.4289E-03  5.9509E-04	 3.7117E-04
  67.0   4.6559E-03  6.3397E-04	 3.6128E-04
  67.5   4.8905E-03  6.7469E-04	 3.5146E-04
  68.0   5.1326E-03  7.1729E-04	 3.4173E-04
  68.5   5.3823E-03  7.6189E-04	 3.3208E-04
  69.0   5.6396E-03  8.0848E-04	 3.2254E-04
  69.5   5.9049E-03  8.5708E-04	 3.1310E-04
  70.0   6.1777E-03  9.0780E-04	 3.0378E-04
  70.5   6.4585E-03  9.6069E-04	 2.9457E-04
  71.0   6.7472E-03  1.0157E-03	 2.8549E-04
  71.5   7.0441E-03  1.0730E-03	 2.7654E-04
  72.0   7.3485E-03  1.1326E-03	 2.6774E-04
  72.5   7.6611E-03  1.1944E-03	 2.5907E-04
  73.0   7.9814E-03  1.2587E-03	 2.5055E-04
  73.5   8.3102E-03  1.3253E-03	 2.4218E-04
  74.0   8.6464E-03  1.3943E-03	 2.3396E-04
  74.5   8.9909E-03  1.4658E-03	 2.2590E-04
  75.0   9.3434E-03  1.5399E-03	 2.1800E-04
  75.5   9.7068E-03  1.6172E-03	 2.1260E-04
  76.0   1.0081E-02  1.6981E-03	 2.0497E-04
  76.5   1.0463E-02  1.7818E-03	 1.9751E-04
  77.0   1.0854E-02  1.8682E-03	 1.9021E-04
  77.5   1.1253E-02  1.9576E-03	 1.8309E-04
  78.0   1.1660E-02  2.0497E-03	 1.7614E-04
  78.5   1.2076E-02  2.1448E-03	 1.6936E-04
  79.0   1.2500E-02  2.2427E-03	 1.6276E-04
  79.5   1.2932E-02  2.3436E-03	 1.5633E-04
  80.0   1.3372E-02  2.4474E-03	 1.5008E-04
  80.5   1.3820E-02  2.5543E-03	 1.4400E-04
  81.0   1.4277E-02  2.6642E-03	 1.3809E-04
  81.5   1.4742E-02  2.7770E-03	 1.3235E-04
  82.0   1.5215E-02  2.8930E-03	 1.2679E-04
  82.5   1.5696E-02  3.0120E-03	 1.2139E-04
  83.0   1.6185E-02  3.1340E-03	 1.1616E-04
  83.5   1.6681E-02  3.2591E-03	 1.1109E-04
  84.0   1.7186E-02  3.3873E-03	 1.0619E-04
  84.5   1.7698E-02  3.5185E-03	 1.0146E-04
  85.0   1.8217E-02  3.6527E-03	 9.6877E-05
  85.5   1.8745E-02  3.7901E-03	 9.2456E-05
  86.0   1.9279E-02  3.9305E-03	 8.8188E-05
  86.5   1.9822E-02  4.0739E-03	 8.4073E-05
  87.0   2.0371E-02  4.2204E-03	 8.0107E-05
  87.5   2.0928E-02  4.3698E-03	 7.6286E-05
  88.0   2.1491E-02  4.5223E-03	 7.2609E-05
  88.5   2.2062E-02  4.6777E-03	 6.9072E-05
  89.0   2.2640E-02  4.8361E-03	 6.5672E-05
  89.5   2.3225E-02  4.9975E-03	 6.2406E-05
  90.0   2.3817E-02  5.1617E-03	 5.9270E-05
  90.5   2.4415E-02  5.3288E-03	 5.6261E-05
  91.0   2.5019E-02  5.4987E-03	 5.3376E-05
  91.5   2.5630E-02  5.6714E-03	 5.0612E-05
  92.0   2.6248E-02  5.8469E-03	 4.7965E-05
  92.5   2.6871E-02  6.0251E-03	 4.5432E-05
  93.0   2.7501E-02  6.2060E-03	 4.3009E-05
  93.5   2.8137E-02  6.3895E-03	 4.0694E-05
  94.0   2.8779E-02  6.5756E-03	 3.8482E-05
  94.5   2.9426E-02  6.7642E-03	 3.6371E-05
  95.0   3.0079E-02  6.9553E-03	 3.4357E-05
  95.5   3.0738E-02  7.1486E-03	 3.2436E-05
  96.0   3.1402E-02  7.3446E-03	 3.0607E-05
  96.5   3.2072E-02  7.5426E-03	 2.8865E-05
  97.0   3.2746E-02  7.7430E-03	 2.7207E-05
  97.5   3.3426E-02  7.9454E-03	 2.5631E-05
  98.0   3.4111E-02  8.1501E-03	 2.4132E-05
  98.5   3.4800E-02  8.3564E-03	 2.2709E-05
  99.0   3.5495E-02  8.5652E-03	 2.1358E-05
  99.5   3.6193E-02  8.7754E-03	 2.0077E-05
 100.0   3.6897E-02  8.9877E-03	 1.8862E-05
 100.5   3.7604E-02  9.2017E-03	 1.7711E-05
 101.0   3.8316E-02  9.4169E-03	 1.6621E-05
 101.5   3.9032E-02  9.6344E-03	 1.5589E-05
 102.0   3.9752E-02  9.8526E-03	 1.4614E-05
 102.5   4.0475E-02  1.0073E-02	 1.3692E-05
 103.0   4.1202E-02  1.0294E-02	 1.2821E-05
 103.5   4.1933E-02  1.0516E-02	 1.1999E-05
 104.0   4.2668E-02  1.0739E-02	 1.1223E-05
 104.5   4.3406E-02  1.0964E-02	 1.0492E-05
 105.0   4.4146E-02  1.1189E-02	 9.8031E-06
 105.5   4.4890E-02  1.1416E-02	 9.1542E-06
 106.0   4.5637E-02  1.1643E-02	 8.5437E-06
 106.5   4.6386E-02  1.1870E-02	 7.9694E-06
 107.0   4.7139E-02  1.2098E-02	 7.4296E-06
 107.5   4.7894E-02  1.2326E-02	 6.9225E-06
 108.0   4.8651E-02  1.2555E-02	 6.4465E-06
 108.5   4.9410E-02  1.2784E-02	 5.9998E-06
 109.0   5.0172E-02  1.3013E-02	 5.5810E-06
 109.5   5.0937E-02  1.3242E-02	 5.1886E-06
 110.0   5.1702E-02  1.3470E-02	 4.8210E-06
 110.5   5.2471E-02  1.3699E-02	 4.4770E-06
 111.0   5.3239E-02  1.3928E-02	 4.1553E-06
 111.5   5.4011E-02  1.4156E-02	 3.8545E-06
 112.0   5.4781E-02  1.4383E-02	 3.5735E-06
 112.5   5.5556E-02  1.4610E-02	 3.3111E-06
 113.0   5.6334E-02  1.4836E-02	 3.0662E-06
 113.5   5.7106E-02  1.5061E-02	 2.8379E-06
 114.0   5.7886E-02  1.5285E-02	 2.6251E-06
 114.5   5.8660E-02  1.5509E-02	 2.4269E-06
 115.0   5.9439E-02  1.5731E-02	 2.2424E-06
 115.5   6.0220E-02  1.5951E-02	 2.0708E-06
 116.0   6.1000E-02  1.6171E-02	 1.9112E-06
 116.5   6.1779E-02  1.6389E-02	 1.7629E-06
 117.0   6.2561E-02  1.6606E-02	 1.6253E-06
 117.5   6.3341E-02  1.6820E-02	 1.4975E-06
 118.0   6.4120E-02  1.7033E-02	 1.3790E-06
 118.5   6.4901E-02  1.7244E-02	 1.2691E-06
 119.0   6.5681E-02  1.7453E-02	 1.1674E-06
 119.5   6.6464E-02  1.7660E-02	 1.0732E-06
 120.0   6.7244E-02  1.7865E-02	 9.8601E-07
 120.5   6.8024E-02  1.8068E-02	 9.0541E-07
 121.0   6.8801E-02  1.8268E-02	 8.3093E-07
 121.5   6.9580E-02  1.8466E-02	 7.6215E-07
 122.0   7.0358E-02  1.8661E-02	 6.9867E-07
 122.5   7.1133E-02  1.8854E-02	 6.4010E-07
 123.0   7.1906E-02  1.9043E-02	 5.8611E-07
 123.5   7.2687E-02  1.9231E-02	 5.4338E-07
 124.0   7.3460E-02  1.9415E-02	 4.9695E-07
 124.5   7.4236E-02  1.9597E-02	 4.5424E-07
 125.0   7.5003E-02  1.9774E-02	 4.1497E-07
 125.5   7.5774E-02  1.9950E-02	 3.7887E-07
 126.0   7.6553E-02  2.0129E-02	 3.4571E-07
 126.5   7.7346E-02  2.0314E-02	 3.1528E-07
 127.0   7.8143E-02  2.0497E-02	 2.8736E-07
 127.5   7.8931E-02  2.0676E-02	 2.6176E-07
 128.0   7.9721E-02  2.0851E-02	 2.3831E-07
 128.5   8.0509E-02  2.1024E-02	 2.1683E-07
 129.0   8.1299E-02  2.1193E-02	 1.9717E-07
 129.5   8.2080E-02  2.1359E-02	 1.7920E-07
 130.0   8.2864E-02  2.1521E-02	 1.6276E-07
 130.5   8.3645E-02  2.1680E-02	 1.4776E-07
 131.0   8.4423E-02  2.1834E-02	 1.3405E-07
 131.5   8.5202E-02  2.1986E-02	 1.2155E-07
 132.0   8.5978E-02  2.2133E-02	 1.1015E-07
 132.5   8.6745E-02  2.2278E-02	 9.9764E-08
 133.0   8.7515E-02  2.2417E-02	 9.0303E-08
 133.5   8.8286E-02  2.2553E-02	 8.1692E-08
 134.0   8.9048E-02  2.2685E-02	 7.3860E-08
 134.5   8.9811E-02  2.2813E-02	 6.6740E-08
 135.0   9.0571E-02  2.2936E-02	 6.0271E-08
 135.5   9.1328E-02  2.3056E-02	 5.4399E-08
 136.0   9.2079E-02  2.3172E-02	 4.9070E-08
 136.5   9.2833E-02  2.3282E-02	 4.4236E-08
 137.0   9.3583E-02  2.3390E-02	 3.9857E-08
 137.5   9.4323E-02  2.3493E-02	 3.5890E-08
 138.0   9.5070E-02  2.3591E-02	 3.2298E-08
 138.5   9.5808E-02  2.3685E-02	 2.9050E-08
 139.0   9.6540E-02  2.3775E-02	 2.6113E-08
 139.5   9.7275E-02  2.3860E-02	 2.3459E-08
 140.0   9.8005E-02  2.3941E-02	 2.1063E-08
 140.5   9.8731E-02  2.4018E-02	 1.8901E-08
 141.0   9.9452E-02  2.4091E-02	 1.6950E-08
 141.5   1.0017E-01  2.4159E-02	 1.5192E-08
 142.0   1.0089E-01  2.4222E-02	 1.3609E-08
 142.5   1.0160E-01  2.4281E-02	 1.2183E-08
 143.0   1.0231E-01  2.4335E-02	 1.0900E-08
 143.5   1.0301E-01  2.4385E-02	 9.7473E-09
 144.0   1.0371E-01  2.4431E-02	 8.7109E-09
 144.5   1.0441E-01  2.4472E-02	 7.7802E-09
 145.0   1.0510E-01  2.4508E-02	 6.9449E-09
 145.5   1.0578E-01  2.4541E-02	 6.1957E-09
 146.0   1.0647E-01  2.4568E-02	 5.5242E-09
 146.5   1.0715E-01  2.4591E-02	 4.9223E-09
 147.0   1.0783E-01  2.4610E-02	 4.3837E-09
 147.5   1.0850E-01  2.4624E-02	 3.9015E-09
 148.0   1.0916E-01  2.4634E-02	 3.4705E-09
 148.5   1.0983E-01  2.4640E-02	 3.0853E-09
 149.0   1.1048E-01  2.4640E-02	 2.7412E-09
 149.5   1.1114E-01  2.4637E-02	 2.4341E-09
 150.0   1.1179E-01  2.4629E-02	 2.1601E-09
 150.5   1.1244E-01  2.4617E-02	 1.9159E-09
 151.0   1.1308E-01  2.4601E-02	 1.6982E-09
 151.5   1.1371E-01  2.4581E-02	 1.5044E-09
 152.0   1.1434E-01  2.4556E-02	 1.3320E-09
 152.5   1.1497E-01  2.4527E-02	 1.1786E-09
 153.0   1.1560E-01  2.4493E-02	 1.0423E-09
 153.5   1.1621E-01  2.4456E-02	 9.2117E-10
 154.0   1.1683E-01  2.4415E-02	 8.1368E-10
 154.5   1.1743E-01  2.4370E-02	 7.1831E-10
 155.0   1.1804E-01  2.4320E-02	 6.3374E-10
 155.5   1.1863E-01  2.4268E-02	 5.5882E-10
 156.0   1.1922E-01  2.4210E-02	 4.9245E-10
 156.5   1.1982E-01  2.4149E-02	 4.3371E-10
 157.0   1.2040E-01  2.4084E-02	 3.8176E-10
 157.5   1.2098E-01  2.4015E-02	 3.3585E-10
 158.0   1.2155E-01  2.3943E-02	 2.9528E-10
 158.5   1.2212E-01  2.3867E-02	 2.5946E-10
 159.0   1.2268E-01  2.3788E-02	 2.2785E-10
 159.5   1.2324E-01  2.3706E-02	 1.9998E-10
 160.0   1.2380E-01  2.3619E-02	 1.7542E-10
 160.5   1.2435E-01  2.3528E-02
 161.0   1.2489E-01  2.3435E-02
 161.5   1.2543E-01  2.3338E-02
 162.0   1.2596E-01  2.3239E-02
 162.5   1.2649E-01  2.3136E-02
 163.0   1.2701E-01  2.3029E-02
 163.5   1.2753E-01  2.2920E-02
 164.0   1.2804E-01  2.2808E-02
 164.5   1.2855E-01  2.2692E-02
 165.0   1.2905E-01  2.2574E-02
 165.5   1.2954E-01  2.2453E-02
 166.0   1.3003E-01  2.2329E-02
 166.5   1.3052E-01  2.2203E-02
 167.0   1.3100E-01  2.2074E-02
 167.5   1.3147E-01  2.1943E-02
 168.0   1.3195E-01  2.1809E-02
 168.5   1.3241E-01  2.1672E-02
 169.0   1.3287E-01  2.1534E-02
 169.5   1.3332E-01  2.1392E-02
 170.0   1.3377E-01  2.1250E-02
 170.5   1.3421E-01  2.1105E-02
 171.0   1.3465E-01  2.0957E-02
 171.5   1.3508E-01  2.0808E-02
 172.0   1.3551E-01  2.0657E-02
 172.5   1.3593E-01  2.0503E-02
 173.0   1.3635E-01  2.0349E-02
 173.5   1.3676E-01  2.0192E-02
 174.0   1.3717E-01  2.0034E-02
 174.5   1.3756E-01  1.9875E-02
 175.0   1.3796E-01  1.9712E-02
 175.5   1.3835E-01  1.9551E-02
 176.0   1.3873E-01  1.9386E-02
 176.5   1.3911E-01  1.9221E-02
 177.0   1.3949E-01  1.9053E-02
 177.5   1.3986E-01  1.8886E-02
 178.0   1.4022E-01  1.8717E-02
 178.5   1.4057E-01  1.8547E-02
 179.0   1.4093E-01  1.8377E-02
 179.5   1.4128E-01  1.8204E-02
 180.0   1.4162E-01  1.8032E-02
 180.5   1.4196E-01  1.7859E-02
 181.0   1.4229E-01  1.7685E-02
 181.5   1.4262E-01  1.7510E-02
 182.0   1.4294E-01  1.7335E-02
 182.5   1.4326E-01  1.7162E-02
 183.0   1.4360E-01  1.6997E-02
 183.5   1.4394E-01  1.6830E-02
 184.0   1.4427E-01  1.6664E-02
 184.5   1.4460E-01  1.6498E-02
 185.0   1.4491E-01  1.6329E-02
 185.5   1.4524E-01  1.6162E-02
 186.0   1.4555E-01  1.5994E-02
 186.5   1.4586E-01  1.5826E-02
 187.0   1.4617E-01  1.5657E-02
 187.5   1.4647E-01  1.5488E-02
 188.0   1.4677E-01  1.5320E-02
 188.5   1.4708E-01  1.5151E-02
 189.0   1.4737E-01  1.4982E-02
 189.5   1.4768E-01  1.4814E-02
 190.0   1.4800E-01  1.4646E-02
 190.5   1.4837E-01  1.4478E-02
 191.0   1.4898E-01  1.4315E-02
 191.5   1.4846E-01  1.4137E-02
 192.0   1.4955E-01  1.3979E-02
 192.5   1.4796E-01  1.3790E-02
 193.0   1.4914E-01  1.3634E-02
 193.5   1.4967E-01  1.3471E-02
 194.0   1.5030E-01  1.3309E-02
 194.5   1.5226E-01  1.3162E-02
 195.0   1.4750E-01  1.2941E-02
 195.5   1.4937E-01  1.2796E-02
 196.0   1.4994E-01  1.2635E-02
 196.5   1.5030E-01  1.2473E-02
 197.0   1.5060E-01  1.2312E-02
 197.5   1.5086E-01  1.2151E-02
 198.0   1.5111E-01  1.1990E-02
 198.5   1.5134E-01  1.1830E-02
 199.0   1.5157E-01  1.1671E-02
 199.5   1.5179E-01  1.1513E-02
 200.0   1.5201E-01  1.1355E-02

